V and R-band Galaxy Luminosity Functions and Low Surface Brightness Galaxies in the Century Survey

We use 64 square degrees of deep V and R CCD images to measure the local V and R band luminosity function of galaxies. The V_0<16.7 and R_0<16.2 redshift samples contain 1250 galaxies and are 98% complete. We apply k-corrections before the magnitude selection so that the completeness is to the same depth for all spectral types. The V and R faint end slopes are surprisingly identical: alpha = -1.07+-0.09. Representative Schechter function parameters for H_0=100 are: M^*_R = -20.88+-0.09, phi^*_R = 0.016+-0.003 Mpc^-3 and M^*_V = -20.23+-0.09, phi^*_V = 0.020+-0.003 Mpc^-3. The V and R local luminosity densities, j_R = (1.9+-0.6)x10^8 and j_V = (2.2+-0.7)x10^8 L_sun, are in essential agreement with the recent 2dF and SDSS determinations. All low surface brightness (LSB) galaxies fall in the large scale structure delineated by high surface brightness galaxies. The properties and surface number density of our LSB galaxies are consistent with the LSB galaxy catalog of O'Neil, Bothun & Cornell, suggesting that our samples are complete for LSB galaxies to the magnitude limits. We measure colors, surface brightnesses, and luminosities for our samples, and find strong correlations among these galaxy properties.

==> wbrown.tab3.dat <==
\documentclass{aastex}
 
\begin{document}
 
\renewcommand{\arraystretch}{.6}
 
\begin{deluxetable}{lccccccc}
\tablewidth{0pt}
\tablecaption{Century Survey CCD Photometry}
\tablehead{     \colhead{ID} &
                \colhead{RA$_{\rm J2000}$} &
                \colhead{Dec$_{\rm J2000}$} &
                \colhead{$R$} &
                \colhead{$V$} &
                \colhead{$E(\bv)$\tablenotemark{a}} &
                \colhead{$k_R$\tablenotemark{b}} &
                \colhead{$k_V$\tablenotemark{b}}
}
\startdata
cs2	& 8 35 49.11 & 28 53 13.5 & $15.11\pm0.11$ & $15.63\pm0.12$ & 0.050 & 0.02 & 0.04 \\ 
cs3	& 8 35 54.33 & 29 25 37.9 & $15.93\pm0.04$ & $16.60\pm0.06$ & 0.047 & 0.10 & 0.15 \\ 
cs4	& 8 35 54.60 & 29 41 32.7 & $16.00\pm0.06$ & $16.67\pm0.06$ & 0.053 & 0.14 & 0.20 \\ 
cs6	& 8 36 03.35 & 28 57 46.9 & $15.53\pm0.04$ & $16.07\pm0.05$ & 0.054 & 0.03 & 0.06 \\ 
cs8	& 8 36 14.38 & 29 03 16.2 & $15.70\pm0.05$ & $16.36\pm0.07$ & 0.057 & 0.10 & 0.15 \\ 
cs3002	& 8 36 20.77 & 29 16 37.6 & $16.24\pm0.07$ & $16.80\pm0.07$ & 0.053 & 0.05 & 0.09 \\ 
cs9	& 8 36 38.16 & 29 34 00.5 & $15.39\pm0.04$ & $16.00\pm0.08$ & 0.051 & 0.05 & 0.09 \\ 
cs3003	& 8 36 56.09 & 29 48 06.4 & $16.34\pm0.06$ & $16.91\pm0.05$ & 0.056 & 0.04 & 0.07 \\ 
cs11	& 8 36 59.35 & 29 45 23.0 & $15.80\pm0.05$ & $16.40\pm0.05$ & 0.056 & 0.04 & 0.08 \\ 
cs3004	& 8 37 12.46 & 29 43 44.7 & $16.35\pm0.05$ & $17.04\pm0.06$ & 0.055 & 0.15 & 0.21 \\ 
cs12	& 8 37 32.14 & 29 04 37.6 & $15.18\pm0.05$ & $15.77\pm0.06$ & 0.055 & 0.05 & 0.09 \\ 
cs13	& 8 37 48.66 & 29 46 56.4 & $15.63\pm0.05$ & $16.27\pm0.06$ & 0.057 & 0.06 & 0.10 \\ 
cs14	& 8 37 54.17 & 29 47 42.4 & $16.34\pm0.05$ & $16.91\pm0.05$ & 0.058 & 0.06 & 0.10 \\ 
cs3006	& 8 38 14.95 & 29 45 20.6 & $16.15\pm0.08$ & $16.75\pm0.10$ & 0.065 & 0.10 & 0.16 \\ 
cs15	& 8 38 23.27 & 29 45 21.3 & $15.77\pm0.06$ & $16.45\pm0.05$ & 0.066 & 0.14 & 0.20 \\ 
cs16	& 8 38 33.06 & 29 28 54.7 & $16.16\pm0.04$ & $16.75\pm0.05$ & 0.064 & 0.07 & 0.12 \\ 
cs17	& 8 38 39.56 & 29 11 27.7 & $15.95\pm0.04$ & $16.48\pm0.03$ & 0.055 & 0.01 & 0.02 \\ 
cs18	& 8 38 48.08 & 29 22 11.9 & $15.18\pm0.05$ & $15.78\pm0.05$ & 0.058 & 0.07 & 0.12 \\ 
cs19	& 8 38 50.04 & 28 55 17.2 & $15.45\pm0.08$ & $16.09\pm0.05$ & 0.053 & 0.11 & 0.16 \\ 
cs3010	& 8 39 14.69 & 28 50 11.3 & $16.35\pm0.05$ & $16.95\pm0.10$ & 0.051 & 0.08 & 0.13 \\ 
cs20	& 8 39 15.85 & 28 50 39.4 & $14.17\pm0.05$ & $14.90\pm0.03$ & 0.051 & 0.12 & 0.18 \\ 
cs21	& 8 39 31.44 & 29 09 13.8 & $15.50\pm0.05$ & $16.15\pm0.05$ & 0.061 & 0.09 & 0.14 \\ 
cs22	& 8 39 46.17 & 29 16 54.6 & $15.76\pm0.04$ & $16.45\pm0.03$ & 0.061 & 0.11 & 0.16 \\ 
cs23	& 8 39 56.79 & 28 59 15.2 & $16.30\pm0.06$ & $17.02\pm0.08$ & 0.053 & 0.13 & 0.18 \\ 
cs24	& 8 40 02.36 & 29 49 02.7 & $14.60\pm0.03$ & $15.18\pm0.05$ & 0.058 & 0.05 & 0.10 \\ 
cs25	& 8 40 10.71 & 29 07 24.6 & $15.86\pm0.05$ & $16.53\pm0.05$ & 0.053 & 0.10 & 0.15 \\ 
cs26	& 8 40 15.09 & 29 25 17.1 & $16.01\pm0.07$ & $16.65\pm0.09$ & 0.059 & 0.09 & 0.14 \\ 
cs27	& 8 40 15.67 & 28 50 43.9 & $14.97\pm0.11$ & $15.62\pm0.19$ & 0.063 & 0.10 & 0.14 \\ 
cs28	& 8 40 21.41 & 29 12 53.2 & $16.13\pm0.05$ & $16.70\pm0.05$ & 0.055 & 0.05 & 0.09 \\ 
cs3005	& 8 40 24.16 & 29 25 02.5 & $16.43\pm0.05$ & $16.83\pm0.06$ & 0.059 & 0.01 & 0.00 \\ 
cs29	& 8 40 29.20 & 29 26 40.4 & $14.59\pm0.04$ & $15.17\pm0.08$ & 0.060 & 0.04 & 0.08 \\ 
cs30	& 8 40 50.62 & 29 12 00.2 & $16.17\pm0.10$ & $16.78\pm0.11$ & 0.047 & 0.08 & 0.13 \\ 
cs31	& 8 40 54.44 & 29 19 44.7 & $15.21\pm0.03$ & $15.77\pm0.10$ & 0.052 & 0.06 & 0.10 \\ 
cs32	& 8 40 59.22 & 29 13 22.0 & $15.64\pm0.06$ & $16.34\pm0.08$ & 0.047 & 0.12 & 0.17 \\ 
cs33	& 8 41 02.36 & 29 03 39.3 & $15.29\pm0.05$ & $15.95\pm0.04$ & 0.049 & 0.13 & 0.19 \\ 
cs34	& 8 41 03.88 & 29 13 43.2 & $15.08\pm0.05$ & $15.70\pm0.08$ & 0.046 & 0.09 & 0.13 \\ 
cs35	& 8 41 07.74 & 29 19 30.4 & $16.20\pm0.04$ & $16.79\pm0.13$ & 0.051 & 0.07 & 0.12 \\ 
cs36	& 8 41 17.74 & 29 15 17.3 & $15.99\pm0.05$ & $16.65\pm0.06$ & 0.047 & 0.10 & 0.15 \\ 
cs3012	& 8 41 19.75 & 29 29 14.4 & $16.40\pm0.04$ & $16.98\pm0.08$ & 0.060 & 0.07 & 0.11 \\ 
cs3014	& 8 41 36.93 & 29 08 11.1 & $16.32\pm0.06$ & $16.97\pm0.05$ & 0.049 & 0.09 & 0.14 \\ 
cs37	& 8 41 43.56 & 29 30 44.9 & $16.04\pm0.03$ & $16.66\pm0.03$ & 0.058 & 0.08 & 0.13 \\ 
cs38	& 8 41 45.83 & 29 47 55.5 & $15.35\pm0.04$ & $16.00\pm0.04$ & 0.054 & 0.12 & 0.17 \\ 
cs3016	& 8 42 21.84 & 29 06 11.1 & $16.22\pm0.04$ & $16.79\pm0.04$ & 0.050 & 0.07 & 0.11 \\ 
cs39	& 8 42 45.47 & 29 23 59.2 & $14.94\pm0.05$ & $15.51\pm0.07$ & 0.048 & 0.02 & 0.05 \\ 
cs3017	& 8 42 57.40 & 29 39 40.5 & $16.33\pm0.06$ & $17.00\pm0.10$ & 0.047 & 0.13 & 0.18 \\ 
cs42	& 8 43 21.21 & 28 49 51.9 & $15.03\pm0.04$ & $15.64\pm0.03$ & 0.045 & 0.09 & 0.14 \\ 
cs44	& 8 43 44.86 & 29 19 21.0 & $16.16\pm0.06$ & $16.71\pm0.03$ & 0.053 & 0.05 & 0.08 \\ 
cs45\tablenotemark{c}	& 8 44 21.37 & 29 06 09.6 & $16.32\pm0.05$ & $16.83\pm0.05$ & 0.047 & 0.02 & 0.04 \\ 
cs3022	& 8 44 35.15 & 29 17 14.3 & $16.40\pm0.07$ & $17.01\pm0.09$ & 0.056 & 0.10 & 0.15 \\ 
cs46	& 8 44 36.55 & 29 21 12.8 & $15.58\pm0.05$ & $16.20\pm0.10$ & 0.056 & 0.11 & 0.17 \\ 
cs47	& 8 44 53.42 & 29 39 21.9 & $16.27\pm0.04$ & $16.87\pm0.05$ & 0.041 & 0.10 & 0.15 \\ 
cs3023	& 8 44 53.56 & 28 49 52.4 & $16.37\pm0.04$ & $16.97\pm0.03$ & 0.048 & 0.05 & 0.08 \\ 
cs48	& 8 45 12.47 & 29 18 22.8 & $16.06\pm0.03$ & $16.68\pm0.04$ & 0.051 & 0.11 & 0.16 \\ 
cs49	& 8 45 20.84 & 29 18 01.1 & $16.27\pm0.11$ & $16.91\pm0.09$ & 0.049 & 0.12 & 0.17 \\ 
cs50	& 8 45 37.76 & 29 40 17.3 & $16.10\pm0.04$ & $16.68\pm0.04$ & 0.036 & 0.06 & 0.11 \\ 
cs51	& 8 45 47.12 & 29 16 18.2 & $16.06\pm0.09$ & $16.71\pm0.11$ & 0.045 & 0.12 & 0.18 \\ 
cs52	& 8 45 48.21 & 29 20 54.8 & $15.79\pm0.04$ & $16.34\pm0.04$ & 0.044 & 0.04 & 0.08 \\ 
cs53	& 8 45 55.88 & 29 46 26.1 & $16.26\pm0.05$ & $16.94\pm0.06$ & 0.033 & 0.07 & 0.10 \\ 
cs54	& 8 45 56.69 & 29 15 25.0 & $15.93\pm0.15$ & $16.71\pm0.27$ & 0.044 & 0.19 & 0.24 \\ 
cs55	& 8 45 58.60 & 29 18 48.6 & $15.50\pm0.04$ & $16.11\pm0.05$ & 0.043 & 0.10 & 0.16 \\ 
cs3025	& 8 46 00.03 & 29 05 48.8 & $16.11\pm0.04$ & $16.76\pm0.05$ & 0.042 & 0.10 & 0.15 \\ 
cs56	& 8 46 08.03 & 29 22 47.4 & $15.22\pm0.05$ & $15.87\pm0.05$ & 0.043 & 0.08 & 0.13 \\ 
cs57	& 8 46 20.60 & 29 23 03.9 & $15.94\pm0.04$ & $16.54\pm0.04$ & 0.042 & 0.10 & 0.15 \\ 
cs58	& 8 46 26.11 & 29 45 38.8 & $16.32\pm0.07$ & $16.89\pm0.07$ & 0.034 & 0.06 & 0.10 \\ 
cs59	& 8 46 26.73 & 29 34 21.0 & $16.14\pm0.04$ & $16.72\pm0.04$ & 0.035 & 0.06 & 0.11 \\ 
cs60	& 8 46 28.91 & 29 40 54.4 & $15.88\pm0.05$ & $16.54\pm0.05$ & 0.035 & 0.09 & 0.14 \\ 
cs61	& 8 46 32.49 & 29 35 55.4 & $14.48\pm0.09$ & $15.16\pm0.10$ & 0.035 & 0.10 & 0.14 \\ 
cs62	& 8 46 35.12 & 29 36 15.3 & $15.88\pm0.05$ & $16.50\pm0.07$ & 0.035 & 0.08 & 0.12 \\ 
cs63	& 8 46 37.83 & 29 39 02.4 & $16.16\pm0.06$ & $16.78\pm0.07$ & 0.035 & 0.08 & 0.12 \\ 
cs64	& 8 46 39.25 & 29 48 42.0 & $15.34\pm0.04$ & $16.02\pm0.04$ & 0.034 & 0.10 & 0.15 \\ 
cs43	& 8 46 39.56 & 29 08 20.2 & $16.54\pm0.03$ & $16.83\pm0.04$ & 0.053 & 0.00 & -0.02 \\ 
cs65	& 8 46 42.38 & 29 38 48.9 & $16.19\pm0.04$ & $16.77\pm0.04$ & 0.035 & 0.06 & 0.11 \\ 
cs3027	& 8 46 43.38 & 28 54 31.6 & $16.34\pm0.03$ & $17.03\pm0.06$ & 0.043 & 0.12 & 0.17 \\ 
cs66	& 8 46 57.19 & 29 28 11.7 & $15.52\pm0.05$ & $16.13\pm0.06$ & 0.039 & 0.07 & 0.12 \\ 
cs67	& 8 47 09.01 & 29 46 55.9 & $15.64\pm0.04$ & $16.19\pm0.05$ & 0.033 & 0.03 & 0.07 \\ 
cs68	& 8 47 12.95 & 29 36 14.4 & $15.54\pm0.05$ & $16.10\pm0.07$ & 0.036 & 0.05 & 0.08 \\ 
cs69	& 8 47 24.71 & 29 05 15.4 & $16.24\pm0.08$ & $16.94\pm0.05$ & 0.038 & 0.18 & 0.24 \\ 
cs70	& 8 47 27.23 & 28 50 41.6 & $15.65\pm0.04$ & $16.09\pm0.04$ & 0.040 & 0.01 & 0.01 \\ 
cs71	& 8 47 34.02 & 29 44 21.3 & $15.69\pm0.04$ & $16.22\pm0.04$ & 0.033 & 0.03 & 0.05 \\ 
cs72	& 8 47 42.35 & 29 01 22.4 & $15.74\pm0.04$ & $16.41\pm0.06$ & 0.039 & 0.16 & 0.22 \\ 
cs73	& 8 47 55.02 & 29 25 32.2 & $16.09\pm0.08$ & $16.74\pm0.08$ & 0.037 & 0.12 & 0.18 \\ 
cs74	& 8 48 10.29 & 29 31 44.7 & $16.15\pm0.05$ & $16.63\pm0.06$ & 0.036 & 0.01 & 0.02 \\ 
cs75	& 8 48 10.47 & 29 29 28.9 & $14.15\pm0.05$ & $14.75\pm0.05$ & 0.035 & 0.03 & 0.05 \\ 
cs76	& 8 48 18.62 & 29 23 45.6 & $16.03\pm0.08$ & $16.69\pm0.09$ & 0.035 & 0.16 & 0.22 \\ 
cs77	& 8 48 20.70 & 29 04 27.1 & $15.98\pm0.05$ & $16.54\pm0.05$ & 0.032 & 0.04 & 0.07 \\ 
cs3032	& 8 48 25.63 & 29 44 09.0 & $16.37\pm0.07$ & $17.00\pm0.06$ & 0.034 & 0.14 & 0.21 \\ 
cs78	& 8 48 31.42 & 29 21 18.1 & $16.01\pm0.05$ & $16.61\pm0.08$ & 0.033 & 0.11 & 0.17 \\ 
cs79	& 8 49 11.76 & 29 15 23.8 & $16.29\pm0.09$ & $16.85\pm0.15$ & 0.032 & 0.06 & 0.10 \\ 
cs80	& 8 49 27.23 & 29 31 11.6 & $14.49\pm0.04$ & $14.94\pm0.04$ & 0.031 & 0.01 & 0.01 \\ 
cs3033	& 8 49 32.54 & 29 26 19.3 & $16.31\pm0.03$ & $16.86\pm0.04$ & 0.031 & 0.06 & 0.09 \\ 
cs81	& 8 49 56.77 & 29 38 54.5 & $16.02\pm0.05$ & $16.63\pm0.04$ & 0.029 & 0.12 & 0.17 \\ 
cs82	& 8 50 03.57 & 29 36 24.0 & $16.05\pm0.05$ & $16.67\pm0.07$ & 0.029 & 0.12 & 0.18 \\ 
cs83	& 8 50 07.09 & 29 32 52.2 & $14.92\pm0.03$ & $15.52\pm0.04$ & 0.028 & 0.11 & 0.17 \\ 
cs84	& 8 50 07.66 & 29 32 56.8 & $15.29\pm0.03$ & $15.92\pm0.03$ & 0.028 & 0.13 & 0.19 \\ 
cs3040	& 8 50 14.20 & 29 40 50.1 & $16.23\pm0.05$ & $16.89\pm0.06$ & 0.028 & 0.15 & 0.20 \\ 
cs85	& 8 50 23.84 & 29 31 41.8 & $16.21\pm0.03$ & $16.68\pm0.03$ & 0.027 & 0.01 & 0.02 \\ 
cs86	& 8 50 24.97 & 29 40 51.5 & $15.93\pm0.05$ & $16.34\pm0.04$ & 0.028 & 0.01 & 0.00 \\ 
cs87	& 8 50 27.66 & 29 06 03.2 & $15.29\pm0.09$ & $15.89\pm0.08$ & 0.029 & 0.05 & 0.09 \\ 
cs88	& 8 50 32.45 & 29 07 35.8 & $15.95\pm0.06$ & $16.59\pm0.05$ & 0.029 & 0.12 & 0.17 \\ 
cs90	& 8 50 49.88 & 29 35 58.0 & $16.31\pm0.05$ & $16.93\pm0.04$ & 0.026 & 0.12 & 0.18 \\ 
cs3043\tablenotemark{c}	& 8 50 54.79 & 29 17 15.2 & $16.24\pm0.04$ & $16.51\pm0.04$ & 0.030 & 0.00 & -0.04 \\ 
cs91	& 8 50 56.82 & 29 12 00.4 & $14.96\pm0.05$ & $15.42\pm0.05$ & 0.028 & 0.01 & 0.01 \\ 
cs92	& 8 51 00.09 & 29 10 53.6 & $14.62\pm0.05$ & $15.03\pm0.06$ & 0.028 & 0.01 & 0.00 \\ 
cs93	& 8 51 07.35 & 29 37 08.8 & $16.36\pm0.04$ & $17.02\pm0.06$ & 0.026 & 0.10 & 0.15 \\ 
cs95	& 8 51 48.64 & 29 16 46.4 & $14.86\pm0.05$ & $15.46\pm0.04$ & 0.027 & 0.03 & 0.05 \\ 
cs97	& 8 51 54.11 & 28 50 55.9 & $16.28\pm0.05$ & $16.94\pm0.07$ & 0.029 & 0.13 & 0.18 \\ 
cs98	& 8 51 54.41 & 29 25 36.3 & $16.03\pm0.05$ & $16.67\pm0.05$ & 0.024 & 0.10 & 0.15 \\ 
cs3045	& 8 51 56.98 & 29 28 48.9 & $16.05\pm0.04$ & $16.66\pm0.05$ & 0.025 & 0.09 & 0.14 \\ 
cs99	& 8 52 03.10 & 29 43 15.9 & $15.62\pm0.06$ & $16.18\pm0.05$ & 0.026 & 0.09 & 0.14 \\ 
cs100	& 8 52 07.11 & 28 50 12.1 & $15.58\pm0.05$ & $16.31\pm0.04$ & 0.028 & 0.16 & 0.22 \\ 
cs101	& 8 52 08.26 & 29 41 37.4 & $15.54\pm0.05$ & $15.90\pm0.04$ & 0.026 & 0.01 & -0.02 \\ 
cs102	& 8 52 09.87 & 29 25 21.5 & $16.26\pm0.04$ & $16.91\pm0.04$ & 0.025 & 0.11 & 0.16 \\ 
cs103	& 8 52 11.49 & 29 29 06.1 & $16.13\pm0.04$ & $16.73\pm0.05$ & 0.024 & 0.09 & 0.14 \\ 
cs104	& 8 52 12.85 & 29 24 39.0 & $14.64\pm0.16$ & $15.24\pm0.07$ & 0.025 & 0.09 & 0.14 \\ 
cs105	& 8 52 14.34 & 29 20 18.8 & $15.35\pm0.03$ & $15.96\pm0.03$ & 0.024 & 0.09 & 0.14 \\ 
cs106	& 8 52 15.12 & 29 40 20.5 & $16.23\pm0.04$ & $16.77\pm0.03$ & 0.025 & 0.07 & 0.10 \\ 
cs107	& 8 52 15.73 & 29 25 47.1 & $15.85\pm0.06$ & $16.41\pm0.06$ & 0.025 & 0.07 & 0.12 \\ 
cs3046	& 8 52 15.89 & 29 42 51.1 & $15.63\pm0.06$ & $16.25\pm0.04$ & 0.026 & 0.12 & 0.18 \\ 
cs108	& 8 52 16.49 & 29 42 47.8 & $15.58\pm0.05$ & $16.18\pm0.06$ & 0.026 & 0.11 & 0.17 \\ 
cs109	& 8 52 23.88 & 28 54 47.1 & $15.76\pm0.10$ & $16.39\pm0.10$ & 0.028 & 0.11 & 0.16 \\ 
cs110	& 8 52 27.07 & 28 55 40.1 & $16.07\pm0.08$ & $16.72\pm0.08$ & 0.028 & 0.10 & 0.15 \\ 
cs111	& 8 52 27.51 & 29 40 07.1 & $15.77\pm0.05$ & $16.32\pm0.05$ & 0.025 & 0.04 & 0.07 \\ 
cs113	& 8 52 45.15 & 29 09 04.4 & $16.30\pm0.04$ & $16.91\pm0.04$ & 0.027 & 0.11 & 0.16 \\ 
cs114	& 8 52 46.76 & 28 55 28.8 & $15.53\pm0.05$ & $16.12\pm0.06$ & 0.029 & 0.08 & 0.13 \\ 
cs3039	& 8 53 10.00 & 29 21 40.0 & $16.36\pm0.03$ & $16.93\pm0.03$ & 0.028 & 0.09 & 0.14 \\ 
cs3047	& 8 53 12.06 & 29 14 53.6 & $16.30\pm0.06$ & $16.82\pm0.05$ & 0.028 & 0.04 & 0.06 \\ 
cs3048	& 8 53 27.98 & 29 04 56.8 & $16.31\pm0.11$ & $16.97\pm0.13$ & 0.027 & 0.12 & 0.17 \\ 
cs116	& 8 53 47.77 & 29 12 33.7 & $16.32\pm0.06$ & $16.95\pm0.06$ & 0.026 & 0.10 & 0.15 \\ 
cs117	& 8 53 50.30 & 29 04 23.9 & $15.58\pm0.09$ & $16.24\pm0.19$ & 0.025 & 0.11 & 0.16 \\ 
cs118	& 8 53 50.61 & 29 06 41.0 & $15.65\pm0.10$ & $16.22\pm0.10$ & 0.025 & 0.07 & 0.12 \\ 
cs119	& 8 53 53.63 & 29 00 18.6 & $15.69\pm0.04$ & $16.31\pm0.04$ & 0.025 & 0.09 & 0.14 \\ 
cs120	& 8 54 01.62 & 29 07 31.1 & $16.23\pm0.05$ & $16.83\pm0.05$ & 0.025 & 0.08 & 0.14 \\ 
cs3050	& 8 54 03.63 & 29 03 05.8 & $15.54\pm0.05$ & $16.30\pm0.04$ & 0.025 & 0.15 & 0.21 \\ 
cs121	& 8 54 04.55 & 29 03 12.7 & $14.57\pm0.05$ & $15.19\pm0.03$ & 0.025 & 0.09 & 0.14 \\ 
cs122	& 8 54 08.56 & 29 21 26.6 & $15.63\pm0.03$ & $16.03\pm0.03$ & 0.029 & 0.02 & 0.00 \\ 
cs3052	& 8 54 14.86 & 28 54 09.3 & $16.09\pm0.03$ & $16.67\pm0.03$ & 0.028 & 0.08 & 0.13 \\ 
cs123	& 8 54 21.13 & 29 02 45.2 & $16.07\pm0.04$ & $16.39\pm0.03$ & 0.026 & 0.00 & -0.03 \\ 
cs124	& 8 54 23.07 & 28 56 59.6 & $15.43\pm0.04$ & $15.97\pm0.05$ & 0.027 & 0.05 & 0.08 \\ 
cs94	& 8 54 31.97 & 29 09 14.1 & $16.34\pm0.05$ & $16.72\pm0.05$ & 0.026 & 0.01 & 0.00 \\ 
cs125	& 8 54 35.79 & 29 01 39.5 & $15.39\pm0.06$ & $16.03\pm0.04$ & 0.027 & 0.10 & 0.15 \\ 
cs126	& 8 54 38.29 & 29 11 24.5 & $15.48\pm0.07$ & $16.16\pm0.06$ & 0.027 & 0.11 & 0.16 \\ 
cs127	& 8 54 41.83 & 29 00 13.5 & $15.86\pm0.05$ & $16.53\pm0.04$ & 0.027 & 0.12 & 0.17 \\ 
cs128	& 8 54 43.67 & 29 19 06.2 & $16.30\pm0.04$ & $16.95\pm0.05$ & 0.028 & 0.10 & 0.16 \\ 
cs129	& 8 54 51.09 & 28 51 05.9 & $16.14\pm0.04$ & $16.80\pm0.03$ & 0.026 & 0.11 & 0.16 \\ 
cs130	& 8 54 54.38 & 29 01 23.7 & $15.91\pm0.04$ & $16.53\pm0.03$ & 0.027 & 0.09 & 0.14 \\ 
cs131	& 8 54 57.92 & 29 03 22.6 & $15.99\pm0.12$ & $16.61\pm0.11$ & 0.027 & 0.09 & 0.14 \\ 
cs132	& 8 55 12.42 & 29 30 06.3 & $16.07\pm0.03$ & $16.61\pm0.06$ & 0.026 & 0.05 & 0.08 \\ 
cs115	& 8 56 11.12 & 28 46 54.1 & $16.33\pm0.05$ & $16.79\pm0.14$ & 0.028 & 0.04 & 0.03 \\ 
cs133	& 8 56 20.00 & 28 58 51.8 & $15.80\pm0.05$ & $16.37\pm0.05$ & 0.027 & 0.04 & 0.07 \\ 
cs134	& 8 56 29.25 & 29 40 03.9 & $14.68\pm0.03$ & $15.21\pm0.03$ & 0.027 & 0.03 & 0.06 \\ 
cs135	& 8 56 30.19 & 29 02 38.5 & $16.20\pm0.17$ & $16.68\pm0.09$ & 0.027 & 0.04 & 0.04 \\ 
cs136	& 8 57 00.56 & 29 39 42.4 & $15.83\pm0.05$ & $16.42\pm0.06$ & 0.027 & 0.08 & 0.13 \\ 
cs137	& 8 58 57.81 & 28 54 06.0 & $14.61\pm0.03$ & $15.03\pm0.03$ & 0.030 & 0.01 & 0.00 \\ 
cs3055	& 8 59 16.89 & 28 48 28.9 & $16.37\pm0.04$ & $16.78\pm0.03$ & 0.027 & 0.01 & 0.00 \\ 
cs138	& 8 59 49.50 & 29 25 32.1 & $16.02\pm0.03$ & $16.58\pm0.06$ & 0.028 & 0.05 & 0.09 \\ 
cs139	& 8 59 52.36 & 29 04 19.5 & $16.11\pm0.04$ & $16.81\pm0.05$ & 0.034 & 0.13 & 0.18 \\ 
cs140	& 9 00 07.37 & 29 37 57.8 & $14.59\pm0.02$ & $15.07\pm0.04$ & 0.025 & 0.01 & 0.02 \\ 
cs142	& 9 00 25.86 & 29 47 45.3 & $15.06\pm0.02$ & $15.49\pm0.02$ & 0.026 & 0.01 & 0.01 \\ 
cs143	& 9 00 40.86 & 29 35 40.3 & $16.05\pm0.03$ & $16.53\pm0.03$ & 0.027 & 0.01 & 0.02 \\ 
cs144	& 9 00 44.93 & 29 40 55.9 & $15.35\pm0.05$ & $15.82\pm0.03$ & 0.026 & 0.02 & 0.02 \\ 
cs3057	& 9 01 24.10 & 29 03 35.9 & $16.29\pm0.09$ & $16.86\pm0.10$ & 0.030 & 0.04 & 0.07 \\ 
cs145	& 9 01 32.73 & 29 32 33.8 & $15.17\pm0.04$ & $15.70\pm0.05$ & 0.029 & 0.03 & 0.05 \\ 
cs146	& 9 01 46.98 & 29 04 15.3 & $15.26\pm0.04$ & $15.72\pm0.03$ & 0.030 & 0.01 & 0.02 \\ 
cs147	& 9 01 50.75 & 29 00 32.5 & $15.27\pm0.03$ & $15.82\pm0.03$ & 0.030 & 0.06 & 0.09 \\ 
cs148	& 9 02 50.59 & 28 59 22.2 & $16.23\pm0.05$ & $16.75\pm0.04$ & 0.028 & 0.04 & 0.06 \\ 
cs149	& 9 02 56.01 & 28 56 29.2 & $15.37\pm0.04$ & $16.01\pm0.03$ & 0.027 & 0.06 & 0.09 \\ 
cs150	& 9 03 19.84 & 29 07 46.2 & $14.20\pm0.06$ & $14.80\pm0.05$ & 0.028 & 0.03 & 0.04 \\ 
cs151	& 9 03 42.55 & 29 17 46.0 & $14.11\pm0.04$ & $14.61\pm0.04$ & 0.031 & 0.01 & 0.01 \\ 
cs152	& 9 03 43.51 & 29 42 38.6 & $16.00\pm0.04$ & $16.63\pm0.04$ & 0.028 & 0.06 & 0.10 \\ 
cs155	& 9 06 00.30 & 29 20 41.1 & $15.53\pm0.07$ & $15.91\pm0.05$ & 0.024 & 0.00 & 0.00 \\ 
cs157	& 9 06 37.87 & 29 04 09.3 & $16.02\pm0.17$ & $16.56\pm0.08$ & 0.026 & 0.03 & 0.06 \\ 
cs153\tablenotemark{c}	& 9 06 47.23 & 28 57 31.5 & $16.31\pm0.10$ & $16.74\pm0.11$ & 0.029 & 0.01 & 0.01 \\ 
cs158	& 9 06 47.64 & 29 13 10.0 & $15.54\pm0.06$ & $16.13\pm0.05$ & 0.022 & 0.05 & 0.08 \\ 
cs160	& 9 07 08.88 & 29 28 34.1 & $16.07\pm0.04$ & $16.52\pm0.06$ & 0.023 & 0.02 & 0.02 \\ 
cs161	& 9 07 17.12 & 29 21 50.2 & $15.63\pm0.03$ & $16.24\pm0.04$ & 0.023 & 0.08 & 0.13 \\ 
cs162	& 9 08 01.62 & 29 32 41.5 & $16.16\pm0.06$ & $16.86\pm0.11$ & 0.024 & 0.16 & 0.21 \\ 
cs163	& 9 08 28.47 & 28 54 39.9 & $14.23\pm0.07$ & $14.87\pm0.03$ & 0.025 & 0.03 & 0.05 \\ 
cs164	& 9 08 29.31 & 28 49 22.5 & $16.10\pm0.16$ & $16.69\pm0.12$ & 0.024 & 0.11 & 0.16 \\ 
cs165	& 9 08 39.31 & 29 35 24.5 & $16.18\pm0.14$ & $16.74\pm0.04$ & 0.025 & 0.04 & 0.07 \\ 
cs166	& 9 08 56.81 & 29 05 30.8 & $15.61\pm0.05$ & $16.21\pm0.14$ & 0.026 & 0.10 & 0.16 \\ 
cs3063	& 9 09 21.76 & 29 23 47.5 & $15.62\pm0.06$ & $16.13\pm0.05$ & 0.022 & 0.02 & 0.04 \\ 
cs168	& 9 09 42.38 & 29 09 53.6 & $15.91\pm0.04$ & $16.47\pm0.04$ & 0.026 & 0.04 & 0.07 \\ 
cs169	& 9 09 59.98 & 29 04 25.2 & $16.01\pm0.05$ & $16.66\pm0.04$ & 0.025 & 0.13 & 0.19 \\ 
cs3062	& 9 10 07.80 & 29 16 34.9 & $16.36\pm0.05$ & $16.63\pm0.04$ & 0.024 & 0.00 & -0.06 \\ 
cs173	& 9 11 29.85 & 29 18 39.8 & $14.97\pm0.05$ & $15.61\pm0.05$ & 0.022 & 0.06 & 0.10 \\ 
cs174	& 9 11 30.91 & 28 49 35.8 & $13.61\pm0.03$ & $14.21\pm0.06$ & 0.025 & 0.04 & 0.06 \\ 
cs175	& 9 11 48.56 & 29 30 08.2 & $16.18\pm0.03$ & $16.74\pm0.04$ & 0.025 & 0.03 & 0.06 \\ 
cs176	& 9 11 54.28 & 29 34 09.3 & $14.89\pm0.09$ & $15.40\pm0.09$ & 0.025 & 0.01 & 0.03 \\ 
cs177	& 9 12 23.41 & 28 59 31.5 & $16.34\pm0.03$ & $17.06\pm0.03$ & 0.022 & 0.17 & 0.23 \\ 
cs178	& 9 12 24.45 & 29 00 11.9 & $15.69\pm0.06$ & $16.36\pm0.04$ & 0.022 & 0.15 & 0.20 \\ 
cs179	& 9 12 26.57 & 28 58 43.9 & $15.84\pm0.06$ & $16.50\pm0.03$ & 0.022 & 0.14 & 0.20 \\ 
cs180	& 9 12 45.31 & 29 25 17.9 & $14.18\pm0.03$ & $14.77\pm0.03$ & 0.024 & 0.02 & 0.04 \\ 
cs183	& 9 12 58.91 & 29 30 17.9 & $16.17\pm0.03$ & $16.74\pm0.06$ & 0.023 & 0.10 & 0.15 \\ 
cs184	& 9 13 01.00 & 29 32 17.3 & $15.24\pm0.03$ & $15.86\pm0.04$ & 0.023 & 0.03 & 0.04 \\ 
cs185	& 9 13 03.04 & 29 00 35.0 & $16.16\pm0.03$ & $16.84\pm0.06$ & 0.023 & 0.15 & 0.21 \\ 
cs186	& 9 13 17.10 & 29 06 59.9 & $15.84\pm0.05$ & $16.20\pm0.03$ & 0.023 & 0.00 & 0.00 \\ 
cs187	& 9 13 31.42 & 28 57 05.8 & $12.98\pm0.03$ & $13.64\pm0.04$ & 0.024 & 0.04 & 0.06 \\ 
cs188	& 9 13 48.68 & 29 10 21.4 & $14.10\pm0.04$ & $14.51\pm0.03$ & 0.022 & 0.00 & 0.00 \\ 
cs3067	& 9 13 53.17 & 29 04 40.8 & $15.63\pm0.03$ & $16.19\pm0.03$ & 0.021 & 0.04 & 0.08 \\ 
cs3068	& 9 13 54.21 & 29 04 50.7 & $16.08\pm0.03$ & $16.55\pm0.04$ & 0.021 & 0.02 & 0.03 \\ 
cs189\tablenotemark{c}	& 9 13 54.32 & 29 10 42.3 & $15.99\pm0.08$ & $16.34\pm0.04$ & 0.022 & 0.00 & 0.00 \\ 
cs190	& 9 14 14.77 & 29 41 43.6 & $16.13\pm0.02$ & $16.67\pm0.03$ & 0.020 & 0.02 & 0.03 \\ 
cs193	& 9 14 51.43 & 29 39 27.8 & $16.36\pm0.03$ & $17.02\pm0.05$ & 0.019 & 0.18 & 0.25 \\ 
cs194	& 9 14 52.10 & 29 01 48.2 & $16.29\pm0.03$ & $16.92\pm0.04$ & 0.022 & 0.07 & 0.12 \\ 
cs195	& 9 14 59.72 & 29 43 48.9 & $12.55\pm0.06$ & $13.06\pm0.05$ & 0.019 & 0.01 & 0.03 \\ 
cs196	& 9 15 03.56 & 29 16 11.4 & $13.75\pm0.04$ & $14.31\pm0.03$ & 0.022 & 0.02 & 0.04 \\ 
cs197	& 9 15 11.23 & 29 15 09.1 & $15.67\pm0.04$ & $16.12\pm0.03$ & 0.022 & 0.01 & 0.01 \\ 
cs198	& 9 15 50.85 & 28 54 01.6 & $16.16\pm0.03$ & $16.60\pm0.03$ & 0.021 & 0.03 & 0.02 \\ 
cs182	& 9 15 53.58 & 28 47 32.2 & $16.31\pm0.03$ & $16.77\pm0.06$ & 0.023 & 0.02 & 0.02 \\ 
cs199	& 9 16 18.78 & 28 53 20.1 & $15.16\pm0.09$ & $15.55\pm0.10$ & 0.020 & 0.01 & 0.00 \\ 
cs200	& 9 16 41.11 & 29 20 22.0 & $14.13\pm0.07$ & $14.74\pm0.07$ & 0.020 & 0.04 & 0.07 \\ 
cs201	& 9 16 47.54 & 29 21 12.4 & $15.93\pm0.04$ & $16.46\pm0.07$ & 0.020 & 0.03 & 0.05 \\ 
cs202	& 9 17 00.15 & 29 21 03.0 & $15.22\pm0.04$ & $15.62\pm0.03$ & 0.021 & 0.01 & 0.00 \\ 
cs203	& 9 17 04.21 & 29 31 17.7 & $16.23\pm0.04$ & $16.82\pm0.02$ & 0.021 & 0.09 & 0.14 \\ 
cs3069\tablenotemark{c}	& 9 17 07.15 & 29 31 57.6 & $16.35\pm0.03$ & $16.74\pm0.03$ & 0.021 & 0.01 & 0.00 \\ 
cs204	& 9 17 08.26 & 29 22 15.7 & $14.67\pm0.03$ & $15.20\pm0.04$ & 0.020 & 0.02 & 0.04 \\ 
cs205	& 9 17 16.50 & 29 01 03.9 & $14.54\pm0.05$ & $15.08\pm0.03$ & 0.022 & 0.04 & 0.07 \\ 
cs206	& 9 18 50.41 & 29 02 23.3 & $14.87\pm0.04$ & $15.55\pm0.03$ & 0.021 & 0.10 & 0.15 \\ 
cs207	& 9 19 01.52 & 29 19 42.0 & $15.84\pm0.04$ & $16.37\pm0.04$ & 0.021 & 0.04 & 0.07 \\ 
cs208	& 9 19 26.90 & 29 11 36.1 & $16.27\pm0.04$ & $16.90\pm0.03$ & 0.021 & 0.10 & 0.15 \\ 
cs209	& 9 19 44.55 & 28 56 15.6 & $14.89\pm0.11$ & $15.50\pm0.06$ & 0.021 & 0.06 & 0.10 \\ 
cs210	& 9 20 08.34 & 29 31 30.1 & $16.34\pm0.07$ & $17.00\pm0.08$ & 0.021 & 0.18 & 0.27 \\ 
cs211	& 9 20 13.47 & 28 59 19.9 & $15.13\pm0.04$ & $15.76\pm0.03$ & 0.020 & 0.07 & 0.12 \\ 
cs212	& 9 20 25.13 & 29 04 18.1 & $16.18\pm0.04$ & $16.63\pm0.05$ & 0.021 & 0.03 & 0.03 \\ 
cs213	& 9 20 56.56 & 28 52 55.6 & $14.85\pm0.04$ & $15.25\pm0.04$ & 0.020 & 0.01 & 0.00 \\ 
cs215	& 9 21 07.75 & 28 55 47.8 & $14.40\pm0.06$ & $15.02\pm0.06$ & 0.020 & 0.04 & 0.07 \\ 
cs3072	& 9 21 29.56 & 29 41 39.1 & $16.24\pm0.05$ & $16.75\pm0.05$ & 0.020 & 0.03 & 0.05 \\ 
cs217	& 9 22 51.14 & 28 55 52.5 & $15.63\pm0.04$ & $16.24\pm0.03$ & 0.019 & 0.08 & 0.13 \\ 
cs218	& 9 22 51.30 & 28 55 31.0 & $15.82\pm0.04$ & $16.41\pm0.04$ & 0.019 & 0.07 & 0.12 \\ 
cs219\tablenotemark{c}	& 9 22 53.78 & 29 19 44.4 & $14.88\pm0.07$ & $15.32\pm0.09$ & 0.022 & 0.01 & 0.01 \\ 
cs220	& 9 22 53.96 & 29 28 28.4 & $15.46\pm0.05$ & $16.06\pm0.05$ & 0.021 & 0.06 & 0.11 \\ 
cs221	& 9 23 19.76 & 29 46 08.9 & $15.79\pm0.04$ & $16.39\pm0.04$ & 0.021 & 0.06 & 0.10 \\ 
cs223	& 9 23 48.07 & 29 33 38.4 & $15.95\pm0.04$ & $16.55\pm0.04$ & 0.021 & 0.08 & 0.12 \\ 
cs224	& 9 23 48.60 & 29 20 27.0 & $15.62\pm0.04$ & $16.07\pm0.04$ & 0.020 & 0.01 & 0.02 \\ 
cs225	& 9 23 54.28 & 29 07 34.3 & $16.21\pm0.09$ & $16.70\pm0.12$ & 0.022 & 0.01 & 0.03 \\ 
cs226	& 9 24 01.44 & 29 07 25.0 & $15.03\pm0.03$ & $15.63\pm0.03$ & 0.022 & 0.03 & 0.06 \\ 
cs227	& 9 24 02.23 & 29 08 31.7 & $15.76\pm0.03$ & $16.22\pm0.04$ & 0.022 & 0.03 & 0.03 \\ 
cs228	& 9 24 46.33 & 28 48 58.3 & $14.62\pm0.03$ & $15.11\pm0.05$ & 0.021 & 0.01 & 0.02 \\ 
cs229	& 9 25 17.41 & 29 29 30.8 & $14.28\pm0.05$ & $14.87\pm0.08$ & 0.019 & 0.03 & 0.05 \\ 
cs230	& 9 25 55.97 & 29 39 28.4 & $15.64\pm0.05$ & $16.21\pm0.04$ & 0.022 & 0.05 & 0.10 \\ 
cs231	& 9 26 00.71 & 29 28 41.0 & $15.39\pm0.04$ & $15.94\pm0.03$ & 0.021 & 0.06 & 0.10 \\ 
cs232	& 9 26 56.64 & 29 04 42.0 & $15.18\pm0.04$ & $15.90\pm0.04$ & 0.020 & 0.08 & 0.12 \\ 
cs233	& 9 26 57.95 & 29 17 18.5 & $15.46\pm0.03$ & $16.02\pm0.03$ & 0.019 & 0.06 & 0.10 \\ 
cs3076	& 9 27 01.75 & 29 12 37.6 & $16.31\pm0.05$ & $16.94\pm0.04$ & 0.019 & 0.07 & 0.12 \\ 
cs234	& 9 27 06.02 & 29 45 04.2 & $15.64\pm0.06$ & $16.19\pm0.06$ & 0.023 & 0.02 & 0.04 \\ 
cs235	& 9 27 08.07 & 29 24 08.6 & $14.51\pm0.04$ & $15.10\pm0.03$ & 0.021 & 0.03 & 0.05 \\ 
cs237	& 9 27 28.45 & 29 46 41.1 & $16.12\pm0.04$ & $16.77\pm0.04$ & 0.023 & 0.13 & 0.19 \\ 
cs238	& 9 27 34.64 & 29 26 28.2 & $15.80\pm0.04$ & $16.36\pm0.04$ & 0.019 & 0.06 & 0.11 \\ 
cs239\tablenotemark{c}	& 9 27 36.11 & 28 47 55.1 & $14.03\pm0.05$ & $14.53\pm0.04$ & 0.020 & 0.01 & 0.02 \\ 
cs240	& 9 27 40.20 & 29 33 01.0 & $15.67\pm0.03$ & $16.18\pm0.03$ & 0.019 & 0.01 & 0.03 \\ 
cs241	& 9 28 08.90 & 29 37 22.6 & $15.37\pm0.03$ & $16.02\pm0.03$ & 0.018 & 0.04 & 0.06 \\ 
cs242	& 9 28 17.85 & 29 42 21.8 & $14.11\pm0.04$ & $14.65\pm0.04$ & 0.019 & 0.02 & 0.04 \\ 
cs243	& 9 28 31.85 & 29 31 21.5 & $16.03\pm0.05$ & $16.68\pm0.06$ & 0.018 & 0.10 & 0.15 \\ 
cs244	& 9 28 40.86 & 29 46 07.5 & $16.01\pm0.05$ & $16.66\pm0.04$ & 0.020 & 0.10 & 0.15 \\ 
cs245	& 9 28 45.63 & 28 52 35.7 & $15.28\pm0.04$ & $15.88\pm0.04$ & 0.021 & 0.06 & 0.10 \\ 
cs246\tablenotemark{c}	& 9 29 03.36 & 29 28 16.7 & $15.92\pm0.04$ & $16.44\pm0.07$ & 0.018 & 0.02 & 0.04 \\ 
cs247	& 9 30 09.15 & 28 53 51.5 & $15.57\pm0.04$ & $16.25\pm0.04$ & 0.021 & 0.05 & 0.08 \\ 
cs248	& 9 30 16.95 & 29 32 23.9 & $12.60\pm0.04$ & $13.11\pm0.04$ & 0.017 & 0.00 & 0.01 \\ 
cs249	& 9 30 29.35 & 29 16 03.7 & $16.30\pm0.10$ & $17.02\pm0.11$ & 0.018 & 0.21 & 0.30 \\ 
cs3078	& 9 30 42.61 & 29 38 40.0 & $16.21\pm0.05$ & $16.81\pm0.05$ & 0.018 & 0.08 & 0.12 \\ 
cs250	& 9 31 09.63 & 29 30 33.5 & $15.74\pm0.04$ & $16.20\pm0.05$ & 0.018 & 0.02 & 0.03 \\ 
cs251	& 9 31 38.74 & 29 08 57.6 & $15.26\pm0.03$ & $15.85\pm0.03$ & 0.017 & 0.08 & 0.12 \\ 
cs3079	& 9 32 08.32 & 29 14 58.8 & $16.13\pm0.04$ & $16.80\pm0.03$ & 0.016 & 0.18 & 0.27 \\ 
cs252	& 9 32 22.98 & 29 00 25.0 & $15.16\pm0.05$ & $15.77\pm0.04$ & 0.017 & 0.05 & 0.08 \\ 
cs253	& 9 33 05.30 & 29 10 15.4 & $15.55\pm0.06$ & $16.20\pm0.06$ & 0.016 & 0.17 & 0.25 \\ 
cs255	& 9 34 22.37 & 29 13 45.7 & $16.34\pm0.04$ & $16.91\pm0.05$ & 0.017 & 0.12 & 0.19 \\ 
cs256	& 9 35 19.91 & 28 51 32.6 & $15.84\pm0.05$ & $16.51\pm0.06$ & 0.019 & 0.17 & 0.25 \\ 
cs257	& 9 35 46.41 & 29 33 16.2 & $15.07\pm0.03$ & $15.66\pm0.03$ & 0.018 & 0.05 & 0.09 \\ 
cs258	& 9 36 07.55 & 29 06 45.1 & $14.36\pm0.04$ & $14.78\pm0.04$ & 0.018 & 0.00 & 0.00 \\ 
cs259	& 9 36 15.07 & 28 47 19.7 & $16.19\pm0.05$ & $16.69\pm0.04$ & 0.019 & 0.02 & 0.04 \\ 
cs260	& 9 36 18.92 & 28 46 53.2 & $15.48\pm0.05$ & $16.12\pm0.04$ & 0.019 & 0.07 & 0.10 \\ 
cs261	& 9 36 32.76 & 29 32 21.9 & $16.00\pm0.10$ & $16.63\pm0.07$ & 0.019 & 0.14 & 0.20 \\ 
cs262	& 9 36 38.91 & 29 18 21.9 & $15.68\pm0.03$ & $16.27\pm0.04$ & 0.020 & 0.12 & 0.18 \\ 
cs263	& 9 37 07.26 & 28 53 02.3 & $15.59\pm0.06$ & $16.11\pm0.04$ & 0.020 & 0.03 & 0.05 \\ 
cs264	& 9 37 08.17 & 28 57 40.3 & $15.94\pm0.05$ & $16.56\pm0.03$ & 0.020 & 0.06 & 0.10 \\ 
cs265	& 9 37 13.32 & 29 17 38.8 & $16.12\pm0.05$ & $16.69\pm0.05$ & 0.020 & 0.11 & 0.17 \\ 
cs266	& 9 37 24.25 & 29 00 23.1 & $15.83\pm0.14$ & $16.44\pm0.17$ & 0.020 & 0.13 & 0.20 \\ 
cs268	& 9 37 32.13 & 29 05 12.1 & $15.95\pm0.06$ & $16.56\pm0.07$ & 0.020 & 0.14 & 0.20 \\ 
cs269	& 9 37 39.23 & 28 59 54.0 & $15.94\pm0.04$ & $16.54\pm0.03$ & 0.020 & 0.06 & 0.09 \\ 
cs271	& 9 38 02.90 & 29 13 31.2 & $15.66\pm0.05$ & $16.23\pm0.04$ & 0.020 & 0.08 & 0.13 \\ 
cs273	& 9 39 34.43 & 29 43 21.4 & $15.82\pm0.04$ & $16.38\pm0.04$ & 0.019 & 0.06 & 0.10 \\ 
cs3082	& 9 39 41.73 & 29 01 48.9 & $16.24\pm0.03$ & $16.92\pm0.05$ & 0.017 & 0.18 & 0.26 \\ 
cs274	& 9 39 49.45 & 28 54 36.7 & $15.20\pm0.04$ & $15.80\pm0.04$ & 0.019 & 0.05 & 0.09 \\ 
cs275	& 9 39 55.83 & 29 03 48.8 & $16.33\pm0.03$ & $16.93\pm0.03$ & 0.018 & 0.14 & 0.21 \\ 
cs277	& 9 40 31.82 & 28 58 09.4 & $14.90\pm0.04$ & $15.30\pm0.04$ & 0.019 & 0.01 & 0.00 \\ 
cs278	& 9 40 46.10 & 29 41 20.5 & $15.28\pm0.04$ & $15.97\pm0.03$ & 0.023 & 0.11 & 0.16 \\ 
cs279	& 9 40 50.61 & 29 17 29.8 & $15.96\pm0.05$ & $16.47\pm0.05$ & 0.019 & 0.03 & 0.05 \\ 
cs282	& 9 42 27.33 & 28 57 10.3 & $14.06\pm0.06$ & $14.66\pm0.05$ & 0.017 & 0.03 & 0.06 \\ 
cs283	& 9 42 47.13 & 29 05 01.1 & $15.75\pm0.08$ & $16.41\pm0.08$ & 0.018 & 0.17 & 0.24 \\ 
cs284	& 9 42 51.67 & 29 00 00.4 & $16.02\pm0.05$ & $16.42\pm0.03$ & 0.018 & 0.01 & 0.00 \\ 
cs285	& 9 42 55.16 & 28 58 50.5 & $13.02\pm0.04$ & $13.55\pm0.03$ & 0.018 & 0.02 & 0.04 \\ 
cs286	& 9 43 00.61 & 28 49 17.8 & $15.56\pm0.03$ & $16.23\pm0.03$ & 0.017 & 0.07 & 0.11 \\ 
cs287	& 9 43 12.00 & 28 55 21.8 & $15.94\pm0.03$ & $16.43\pm0.04$ & 0.017 & 0.01 & 0.02 \\ 
cs288	& 9 43 33.98 & 29 16 35.5 & $15.78\pm0.05$ & $16.39\pm0.08$ & 0.019 & 0.12 & 0.19 \\ 
cs289	& 9 43 36.96 & 29 09 36.4 & $16.30\pm0.05$ & $16.97\pm0.04$ & 0.018 & 0.15 & 0.21 \\ 
cs290	& 9 43 49.84 & 28 57 06.7 & $16.28\pm0.03$ & $16.78\pm0.05$ & 0.017 & 0.05 & 0.06 \\ 
cs291	& 9 43 55.50 & 29 06 57.3 & $15.58\pm0.11$ & $15.99\pm0.05$ & 0.018 & 0.01 & 0.01 \\ 
cs3086	& 9 44 00.32 & 28 52 26.8 & $16.25\pm0.14$ & $16.75\pm0.10$ & 0.018 & 0.05 & 0.06 \\ 
cs293	& 9 44 03.26 & 29 36 34.2 & $14.07\pm0.04$ & $14.56\pm0.03$ & 0.016 & 0.01 & 0.02 \\ 
cs294	& 9 44 04.83 & 29 09 36.3 & $16.24\pm0.04$ & $16.80\pm0.04$ & 0.018 & 0.10 & 0.16 \\ 
cs295	& 9 44 14.07 & 29 12 15.5 & $15.39\pm0.04$ & $16.02\pm0.03$ & 0.018 & 0.14 & 0.20 \\ 
cs297	& 9 44 47.63 & 29 20 31.6 & $16.21\pm0.03$ & $16.70\pm0.03$ & 0.017 & 0.01 & 0.03 \\ 
cs298	& 9 45 00.34 & 29 27 08.1 & $13.30\pm0.04$ & $13.90\pm0.03$ & 0.018 & 0.04 & 0.06 \\ 
cs299	& 9 45 04.73 & 29 09 15.0 & $16.27\pm0.07$ & $16.87\pm0.03$ & 0.017 & 0.14 & 0.21 \\ 
cs300	& 9 45 23.08 & 29 23 22.0 & $15.77\pm0.03$ & $16.29\pm0.03$ & 0.019 & 0.02 & 0.04 \\ 
cs302	& 9 45 47.69 & 29 34 54.7 & $15.93\pm0.06$ & $16.59\pm0.05$ & 0.018 & 0.15 & 0.21 \\ 
cs303	& 9 46 37.75 & 29 43 13.5 & $15.85\pm0.08$ & $16.51\pm0.06$ & 0.020 & 0.15 & 0.21 \\ 
cs3090	& 9 46 42.23 & 29 20 13.7 & $16.32\pm0.05$ & $16.96\pm0.05$ & 0.022 & 0.15 & 0.21 \\ 
cs3092	& 9 46 57.73 & 29 41 45.6 & $16.38\pm0.06$ & $17.02\pm0.06$ & 0.020 & 0.14 & 0.20 \\ 
cs304	& 9 47 00.91 & 29 38 24.5 & $15.99\pm0.05$ & $16.47\pm0.05$ & 0.020 & 0.05 & 0.05 \\ 
cs305	& 9 47 04.76 & 29 25 25.4 & $15.74\pm0.03$ & $16.36\pm0.04$ & 0.020 & 0.11 & 0.17 \\ 
cs306	& 9 47 10.17 & 29 03 12.7 & $15.93\pm0.06$ & $16.62\pm0.09$ & 0.019 & 0.15 & 0.20 \\ 
cs307	& 9 47 38.11 & 29 01 49.7 & $15.93\pm0.10$ & $16.43\pm0.15$ & 0.019 & 0.03 & 0.05 \\ 
cs308	& 9 48 23.43 & 28 49 19.8 & $15.75\pm0.05$ & $16.40\pm0.04$ & 0.018 & 0.10 & 0.14 \\ 
cs309	& 9 48 24.38 & 28 54 24.6 & $16.21\pm0.04$ & $16.78\pm0.05$ & 0.017 & 0.09 & 0.15 \\ 
cs3095	& 9 48 31.11 & 29 14 58.6 & $16.06\pm0.10$ & $16.67\pm0.11$ & 0.016 & 0.13 & 0.19 \\ 
cs311	& 9 48 39.83 & 29 07 32.6 & $15.73\pm0.03$ & $16.33\pm0.04$ & 0.015 & 0.12 & 0.18 \\ 
cs314	& 9 48 52.56 & 28 53 38.6 & $14.99\pm0.04$ & $15.54\pm0.03$ & 0.018 & 0.04 & 0.07 \\ 
cs315	& 9 48 53.15 & 29 20 32.1 & $16.14\pm0.04$ & $16.67\pm0.03$ & 0.016 & 0.06 & 0.09 \\ 
cs316	& 9 48 54.59 & 28 54 42.2 & $15.79\pm0.05$ & $16.43\pm0.03$ & 0.017 & 0.06 & 0.09 \\ 
cs3096	& 9 49 15.10 & 28 55 43.4 & $16.30\pm0.04$ & $17.00\pm0.03$ & 0.017 & 0.07 & 0.11 \\ 
cs317	& 9 49 16.47 & 29 15 48.9 & $15.02\pm0.04$ & $15.59\pm0.03$ & 0.017 & 0.04 & 0.08 \\ 
cs319	& 9 50 16.64 & 28 53 13.3 & $16.27\pm0.04$ & $16.72\pm0.06$ & 0.019 & 0.04 & 0.04 \\ 
cs321	& 9 50 34.34 & 28 51 23.2 & $16.15\pm0.04$ & $16.80\pm0.05$ & 0.020 & 0.14 & 0.20 \\ 
cs322	& 9 50 40.17 & 28 47 57.6 & $16.20\pm0.06$ & $16.85\pm0.07$ & 0.020 & 0.14 & 0.21 \\ 
cs323	& 9 50 53.31 & 28 48 15.4 & $15.91\pm0.04$ & $16.55\pm0.05$ & 0.021 & 0.14 & 0.20 \\ 
cs324	& 9 50 55.55 & 28 51 16.7 & $16.15\pm0.05$ & $16.82\pm0.04$ & 0.019 & 0.16 & 0.22 \\ 
cs325	& 9 50 57.85 & 29 44 36.9 & $16.29\pm0.05$ & $16.83\pm0.05$ & 0.016 & 0.05 & 0.09 \\ 
cs326	& 9 52 08.18 & 29 14 09.8 & $11.84\pm0.07$ & $12.33\pm0.07$ & 0.020 & 0.00 & 0.01 \\ 
cs327	& 9 52 57.42 & 29 18 40.6 & $16.11\pm0.09$ & $16.42\pm0.10$ & 0.019 & 0.00 & 0.00 \\ 
cs328	& 9 53 29.88 & 29 10 37.7 & $16.22\pm0.04$ & $16.58\pm0.04$ & 0.020 & 0.01 & -0.01 \\ 
cs331	& 9 54 01.98 & 28 49 51.5 & $16.15\pm0.07$ & $16.76\pm0.06$ & 0.018 & 0.12 & 0.17 \\ 
cs333	& 9 54 39.76 & 29 42 59.6 & $15.84\pm0.06$ & $16.34\pm0.04$ & 0.017 & 0.01 & 0.02 \\ 
cs334	& 9 54 48.61 & 29 01 59.0 & $15.89\pm0.04$ & $16.39\pm0.04$ & 0.019 & 0.04 & 0.05 \\ 
cs335	& 9 54 53.58 & 28 54 54.8 & $15.93\pm0.07$ & $16.50\pm0.05$ & 0.019 & 0.07 & 0.12 \\ 
cs329\tablenotemark{c}	& 9 56 32.74 & 29 12 23.5 & $16.36\pm0.08$ & $16.74\pm0.04$ & 0.018 & 0.00 & 0.00 \\ 
cs337	& 9 57 28.62 & 29 40 36.4 & $16.29\pm0.04$ & $16.81\pm0.03$ & 0.017 & 0.07 & 0.09 \\ 
cs338	& 9 58 01.69 & 28 51 35.5 & $16.20\pm0.08$ & $16.88\pm0.04$ & 0.019 & 0.19 & 0.27 \\ 
cs339	& 9 58 38.07 & 28 52 16.0 & $15.07\pm0.03$ & $15.63\pm0.03$ & 0.018 & 0.02 & 0.04 \\ 
cs3103	& 9 58 40.15 & 28 52 39.3 & $13.40\pm0.04$ & $14.05\pm0.04$ & 0.019 & 0.03 & 0.05 \\ 
cs340	& 9 58 45.57 & 28 48 46.5 & $16.23\pm0.04$ & $16.79\pm0.07$ & 0.018 & 0.07 & 0.12 \\ 
cs341	& 9 58 57.60 & 28 46 23.8 & $14.87\pm0.04$ & $15.55\pm0.03$ & 0.017 & 0.10 & 0.15 \\ 
cs342	& 9 59 00.43 & 29 00 57.7 & $16.39\pm0.07$ & $17.09\pm0.03$ & 0.019 & 0.17 & 0.23 \\ 
cs343	& 9 59 10.81 & 29 03 08.2 & $16.19\pm0.04$ & $16.88\pm0.05$ & 0.019 & 0.16 & 0.22 \\ 
cs3104	& 9 59 57.15 & 29 17 19.8 & $14.52\pm0.03$ & $15.09\pm0.03$ & 0.017 & 0.02 & 0.04 \\ 
cs344	& 10 00 14.76 & 29 06 54.0 & $16.05\pm0.06$ & $16.51\pm0.05$ & 0.018 & 0.04 & 0.03 \\ 
cs346	& 10 01 02.82 & 28 53 12.8 & $16.32\pm0.04$ & $16.97\pm0.03$ & 0.024 & 0.13 & 0.19 \\ 
cs347	& 10 01 17.51 & 28 51 11.2 & $15.28\pm0.04$ & $15.93\pm0.03$ & 0.024 & 0.11 & 0.16 \\ 
cs349	& 10 02 17.17 & 28 54 19.4 & $16.25\pm0.05$ & $16.90\pm0.08$ & 0.023 & 0.17 & 0.24 \\ 
cs350	& 10 02 17.49 & 29 35 24.7 & $16.07\pm0.04$ & $16.56\pm0.03$ & 0.021 & 0.05 & 0.07 \\ 
cs352	& 10 02 46.77 & 29 30 32.4 & $16.22\pm0.09$ & $16.94\pm0.03$ & 0.020 & 0.21 & 0.29 \\ 
cs354	& 10 02 54.81 & 29 00 57.9 & $16.24\pm0.09$ & $16.76\pm0.12$ & 0.021 & 0.04 & 0.06 \\ 
cs356	& 10 03 04.19 & 29 00 22.9 & $16.31\pm0.03$ & $16.92\pm0.03$ & 0.021 & 0.09 & 0.15 \\ 
cs358	& 10 03 13.18 & 29 21 12.6 & $16.31\pm0.03$ & $16.84\pm0.04$ & 0.026 & 0.06 & 0.08 \\ 
cs359	& 10 03 38.96 & 29 01 19.0 & $15.42\pm0.06$ & $16.07\pm0.04$ & 0.021 & 0.12 & 0.18 \\ 
cs361	& 10 03 43.28 & 29 13 33.3 & $16.24\pm0.04$ & $16.88\pm0.04$ & 0.025 & 0.11 & 0.16 \\ 
cs362	& 10 03 44.95 & 28 59 48.9 & $15.86\pm0.06$ & $16.41\pm0.04$ & 0.021 & 0.07 & 0.11 \\ 
cs363	& 10 03 46.97 & 29 14 03.2 & $16.28\pm0.04$ & $16.80\pm0.06$ & 0.025 & 0.04 & 0.07 \\ 
cs364	& 10 03 58.74 & 29 28 11.9 & $15.05\pm0.03$ & $15.64\pm0.03$ & 0.019 & 0.05 & 0.09 \\ 
cs365	& 10 04 21.14 & 29 43 26.6 & $15.49\pm0.04$ & $16.16\pm0.04$ & 0.021 & 0.07 & 0.11 \\ 
cs367	& 10 04 48.68 & 29 12 42.5 & $15.98\pm0.06$ & $16.62\pm0.08$ & 0.021 & 0.12 & 0.17 \\ 
cs368	& 10 04 49.18 & 29 15 15.4 & $15.70\pm0.05$ & $16.34\pm0.07$ & 0.020 & 0.12 & 0.17 \\ 
cs369	& 10 05 02.69 & 29 07 11.0 & $16.09\pm0.04$ & $16.76\pm0.04$ & 0.021 & 0.16 & 0.22 \\ 
cs370	& 10 05 21.47 & 28 58 06.7 & $15.02\pm0.05$ & $15.66\pm0.04$ & 0.021 & 0.06 & 0.10 \\ 
cs371	& 10 05 26.73 & 29 04 12.5 & $15.65\pm0.05$ & $16.30\pm0.06$ & 0.020 & 0.12 & 0.18 \\ 
cs372	& 10 05 36.75 & 29 16 59.6 & $15.47\pm0.14$ & $16.07\pm0.12$ & 0.019 & 0.10 & 0.15 \\ 
cs3107	& 10 05 37.17 & 29 16 55.0 & $15.67\pm0.08$ & $16.37\pm0.06$ & 0.019 & 0.15 & 0.20 \\ 
cs373	& 10 05 42.76 & 29 05 01.0 & $15.80\pm0.05$ & $16.47\pm0.06$ & 0.020 & 0.18 & 0.26 \\ 
cs374	& 10 05 55.01 & 29 08 21.0 & $15.14\pm0.04$ & $15.62\pm0.04$ & 0.020 & 0.02 & 0.03 \\ 
cs376	& 10 06 03.53 & 29 26 09.4 & $15.68\pm0.04$ & $16.23\pm0.04$ & 0.022 & 0.04 & 0.07 \\ 
cs377	& 10 06 06.99 & 29 07 55.1 & $15.46\pm0.04$ & $16.04\pm0.03$ & 0.020 & 0.04 & 0.08 \\ 
cs3108	& 10 06 18.14 & 28 56 40.5 & $13.78\pm0.04$ & $14.20\pm0.06$ & 0.020 & 0.00 & 0.00 \\ 
cs379	& 10 06 40.66 & 29 01 45.4 & $15.64\pm0.05$ & $16.29\pm0.04$ & 0.020 & 0.12 & 0.18 \\ 
cs381	& 10 06 57.20 & 29 26 41.3 & $15.56\pm0.05$ & $16.15\pm0.05$ & 0.022 & 0.10 & 0.15 \\ 
cs384	& 10 07 31.63 & 29 08 05.3 & $16.19\pm0.04$ & $16.62\pm0.03$ & 0.019 & 0.01 & 0.01 \\ 
cs386	& 10 07 44.83 & 29 23 45.9 & $16.14\pm0.05$ & $16.62\pm0.06$ & 0.021 & 0.05 & 0.05 \\ 
cs387	& 10 07 46.66 & 29 20 15.9 & $15.17\pm0.04$ & $15.64\pm0.04$ & 0.019 & 0.02 & 0.03 \\ 
cs388	& 10 07 54.19 & 29 27 37.5 & $14.61\pm0.04$ & $15.05\pm0.04$ & 0.023 & 0.01 & 0.01 \\ 
cs390\tablenotemark{c}	& 10 08 07.65 & 29 32 30.5 & $15.10\pm0.14$ & $15.47\pm0.17$ & 0.022 & 0.00 & 0.00 \\ 
cs391	& 10 08 45.31 & 29 22 22.8 & $16.32\pm0.04$ & $16.96\pm0.04$ & 0.021 & 0.12 & 0.17 \\ 
cs392	& 10 08 49.08 & 29 05 01.9 & $15.84\pm0.05$ & $16.42\pm0.05$ & 0.024 & 0.05 & 0.08 \\ 
cs393	& 10 08 49.46 & 29 05 07.4 & $15.89\pm0.05$ & $16.47\pm0.04$ & 0.024 & 0.05 & 0.08 \\ 
cs394	& 10 09 03.16 & 29 19 02.0 & $16.03\pm0.04$ & $16.65\pm0.04$ & 0.023 & 0.11 & 0.17 \\ 
cs396	& 10 09 08.00 & 29 16 52.4 & $15.67\pm0.03$ & $16.31\pm0.03$ & 0.024 & 0.12 & 0.18 \\ 
cs397	& 10 09 16.63 & 29 40 31.6 & $16.19\pm0.05$ & $16.82\pm0.06$ & 0.023 & 0.11 & 0.17 \\ 
cs398	& 10 09 26.26 & 29 36 55.0 & $16.02\pm0.06$ & $16.66\pm0.06$ & 0.024 & 0.12 & 0.18 \\ 
cs400	& 10 09 32.23 & 29 26 53.3 & $16.25\pm0.03$ & $16.77\pm0.03$ & 0.026 & 0.06 & 0.07 \\ 
cs401	& 10 10 26.38 & 28 58 45.4 & $16.03\pm0.05$ & $16.66\pm0.04$ & 0.035 & 0.04 & 0.07 \\ 
cs3114	& 10 10 42.57 & 28 50 11.6 & $15.79\pm0.04$ & $16.32\pm0.03$ & 0.037 & 0.02 & 0.04 \\ 
cs389	& 10 10 45.59 & 29 10 11.4 & $16.36\pm0.04$ & $16.93\pm0.05$ & 0.021 & 0.10 & 0.17 \\ 
cs404	& 10 11 33.45 & 28 58 42.0 & $15.82\pm0.05$ & $16.27\pm0.03$ & 0.036 & 0.01 & 0.01 \\ 
cs406	& 10 12 15.35 & 29 34 01.6 & $15.66\pm0.03$ & $16.24\pm0.04$ & 0.031 & 0.04 & 0.08 \\ 
cs407	& 10 12 41.62 & 29 18 32.6 & $14.39\pm0.03$ & $14.97\pm0.03$ & 0.028 & 0.04 & 0.08 \\ 
cs408	& 10 12 45.09 & 29 03 07.8 & $15.35\pm0.07$ & $15.91\pm0.05$ & 0.025 & 0.04 & 0.08 \\ 
cs409	& 10 12 51.63 & 29 37 31.9 & $16.31\pm0.06$ & $16.94\pm0.04$ & 0.027 & 0.15 & 0.22 \\ 
cs410	& 10 13 04.90 & 29 33 53.3 & $15.26\pm0.04$ & $15.87\pm0.04$ & 0.028 & 0.05 & 0.09 \\ 
cs411	& 10 13 19.90 & 28 59 25.2 & $15.36\pm0.09$ & $15.94\pm0.15$ & 0.026 & 0.04 & 0.08 \\ 
cs412	& 10 13 48.08 & 29 32 47.8 & $15.40\pm0.07$ & $15.82\pm0.04$ & 0.027 & 0.01 & 0.01 \\ 
cs413	& 10 13 58.95 & 29 39 00.8 & $15.80\pm0.05$ & $16.43\pm0.04$ & 0.027 & 0.06 & 0.10 \\ 
cs414	& 10 14 02.76 & 29 38 25.6 & $15.85\pm0.07$ & $16.27\pm0.09$ & 0.027 & 0.01 & 0.01 \\ 
cs415	& 10 14 11.85 & 29 05 47.8 & $16.30\pm0.07$ & $16.73\pm0.06$ & 0.037 & 0.02 & 0.01 \\ 
cs3117	& 10 14 33.61 & 29 19 06.9 & $15.14\pm0.03$ & $15.65\pm0.03$ & 0.031 & 0.01 & 0.02 \\ 
cs417	& 10 15 10.90 & 28 50 53.5 & $14.81\pm0.05$ & $15.23\pm0.03$ & 0.039 & 0.01 & 0.00 \\ 
cs418	& 10 15 11.17 & 29 27 46.3 & $15.31\pm0.05$ & $15.90\pm0.04$ & 0.029 & 0.04 & 0.07 \\ 
cs419	& 10 15 40.76 & 29 38 16.5 & $16.27\pm0.03$ & $16.85\pm0.06$ & 0.027 & 0.09 & 0.15 \\ 
cs420	& 10 16 08.76 & 29 34 09.2 & $15.16\pm0.03$ & $15.76\pm0.03$ & 0.030 & 0.05 & 0.09 \\ 
cs421	& 10 16 34.19 & 29 19 14.0 & $15.58\pm0.04$ & $16.23\pm0.05$ & 0.031 & 0.10 & 0.14 \\ 
cs422	& 10 16 41.48 & 29 34 03.3 & $16.31\pm0.02$ & $16.92\pm0.03$ & 0.032 & 0.11 & 0.16 \\ 
cs423	& 10 16 50.80 & 29 13 52.4 & $15.18\pm0.04$ & $15.81\pm0.04$ & 0.029 & 0.06 & 0.09 \\ 
cs424	& 10 17 06.00 & 29 36 45.4 & $15.21\pm0.05$ & $15.84\pm0.04$ & 0.030 & 0.09 & 0.14 \\ 
cs425	& 10 17 08.14 & 29 13 41.2 & $15.39\pm0.06$ & $15.99\pm0.06$ & 0.029 & 0.05 & 0.08 \\ 
cs426	& 10 17 12.78 & 29 38 21.4 & $16.06\pm0.10$ & $16.65\pm0.10$ & 0.030 & 0.07 & 0.12 \\ 
cs3118	& 10 17 18.24 & 29 14 34.1 & $14.79\pm0.06$ & $15.25\pm0.06$ & 0.029 & 0.02 & 0.02 \\ 
cs429	& 10 17 56.27 & 29 23 11.4 & $16.31\pm0.04$ & $16.91\pm0.04$ & 0.027 & 0.10 & 0.16 \\ 
cs430	& 10 18 39.26 & 29 07 13.3 & $15.81\pm0.06$ & $16.38\pm0.07$ & 0.030 & 0.08 & 0.13 \\ 
cs431	& 10 18 47.57 & 29 41 14.4 & $15.07\pm0.05$ & $15.69\pm0.06$ & 0.027 & 0.09 & 0.14 \\ 
cs432	& 10 19 19.25 & 29 41 16.3 & $15.98\pm0.19$ & $16.60\pm0.22$ & 0.030 & 0.15 & 0.24 \\ 
cs433	& 10 19 58.90 & 29 24 00.9 & $15.91\pm0.06$ & $16.48\pm0.05$ & 0.029 & 0.07 & 0.12 \\ 
cs434	& 10 20 20.00 & 29 24 41.9 & $15.89\pm0.10$ & $16.44\pm0.10$ & 0.028 & 0.06 & 0.09 \\ 
cs3122	& 10 20 21.07 & 29 24 45.7 & $16.34\pm0.05$ & $16.93\pm0.05$ & 0.028 & 0.08 & 0.13 \\ 
cs435	& 10 20 34.91 & 29 14 10.7 & $15.53\pm0.05$ & $16.08\pm0.04$ & 0.030 & 0.03 & 0.07 \\ 
cs436	& 10 20 43.97 & 29 41 55.7 & $16.26\pm0.04$ & $16.89\pm0.04$ & 0.028 & 0.11 & 0.17 \\ 
cs439	& 10 21 26.45 & 28 59 24.3 & $15.89\pm0.03$ & $16.50\pm0.06$ & 0.025 & 0.08 & 0.12 \\ 
cs440	& 10 22 27.25 & 28 56 22.8 & $15.49\pm0.04$ & $16.14\pm0.03$ & 0.026 & 0.11 & 0.17 \\ 
cs441	& 10 22 40.89 & 29 20 46.7 & $16.04\pm0.03$ & $16.67\pm0.03$ & 0.028 & 0.06 & 0.10 \\ 
cs444	& 10 24 10.02 & 28 49 13.6 & $15.75\pm0.04$ & $16.33\pm0.05$ & 0.026 & 0.07 & 0.12 \\ 
cs443	& 10 26 43.55 & 28 47 26.9 & $16.33\pm0.06$ & $16.70\pm0.14$ & 0.026 & 0.01 & -0.01 \\ 
cs445	& 10 27 12.78 & 28 35 35.0 & $16.32\pm0.12$ & $16.71\pm0.04$ & 0.026 & 0.01 & 0.00 \\ 
cs449	& 10 28 10.56 & 29 25 27.9 & $16.30\pm0.06$ & $16.85\pm0.04$ & 0.025 & 0.07 & 0.12 \\ 
cs450	& 10 28 17.91 & 29 28 45.4 & $14.98\pm0.08$ & $15.61\pm0.13$ & 0.026 & 0.07 & 0.11 \\ 
cs451	& 10 28 18.48 & 29 32 16.8 & $16.26\pm0.03$ & $16.76\pm0.04$ & 0.025 & 0.03 & 0.04 \\ 
cs452	& 10 28 35.22 & 29 09 09.6 & $15.94\pm0.04$ & $16.28\pm0.07$ & 0.023 & 0.01 & -0.03 \\ 
cs453	& 10 28 58.65 & 29 07 34.7 & $16.05\pm0.04$ & $16.67\pm0.03$ & 0.024 & 0.11 & 0.16 \\ 
cs454	& 10 29 01.22 & 29 38 05.2 & $15.06\pm0.03$ & $15.51\pm0.03$ & 0.027 & 0.01 & 0.01 \\ 
cs455	& 10 29 19.93 & 29 29 30.9 & $11.35\pm0.04$ & $11.83\pm0.04$ & 0.024 & 0.00 & 0.01 \\ 
cs456	& 10 29 26.22 & 28 46 54.0 & $15.49\pm0.05$ & $16.11\pm0.04$ & 0.025 & 0.09 & 0.14 \\ 
cs461	& 10 31 06.76 & 28 47 47.1 & $12.97\pm0.07$ & $13.54\pm0.06$ & 0.027 & 0.01 & 0.01 \\ 
cs462	& 10 31 34.30 & 28 47 00.8 & $15.86\pm0.05$ & $16.27\pm0.04$ & 0.026 & 0.02 & 0.00 \\ 
cs463	& 10 32 33.84 & 29 34 52.7 & $16.16\pm0.04$ & $16.62\pm0.03$ & 0.023 & 0.03 & 0.03 \\ 
cs464	& 10 33 15.44 & 29 22 23.7 & $15.94\pm0.05$ & $16.46\pm0.05$ & 0.026 & 0.05 & 0.07 \\ 
cs465	& 10 33 39.62 & 28 59 02.7 & $15.07\pm0.04$ & $15.47\pm0.04$ & 0.024 & 0.01 & 0.00 \\ 
cs466	& 10 34 14.14 & 28 49 03.9 & $15.17\pm0.04$ & $15.74\pm0.03$ & 0.021 & 0.04 & 0.08 \\ 
cs470	& 10 35 17.60 & 29 26 50.8 & $15.72\pm0.03$ & $16.21\pm0.03$ & 0.022 & 0.01 & 0.02 \\ 
cs471	& 10 35 34.20 & 29 30 57.5 & $16.15\pm0.04$ & $16.68\pm0.03$ & 0.023 & 0.04 & 0.07 \\ 
cs472	& 10 35 43.33 & 29 35 30.7 & $14.94\pm0.05$ & $15.46\pm0.03$ & 0.022 & 0.01 & 0.02 \\ 
cs473	& 10 35 53.91 & 28 53 18.2 & $15.93\pm0.03$ & $16.40\pm0.03$ & 0.029 & 0.04 & 0.04 \\ 
cs474	& 10 36 02.60 & 28 53 33.3 & $16.05\pm0.04$ & $16.56\pm0.03$ & 0.028 & 0.05 & 0.06 \\ 
cs476	& 10 36 29.04 & 28 51 29.8 & $15.39\pm0.04$ & $16.05\pm0.03$ & 0.026 & 0.11 & 0.16 \\ 
cs478	& 10 36 41.49 & 28 57 44.1 & $16.30\pm0.03$ & $16.94\pm0.03$ & 0.023 & 0.05 & 0.08 \\ 
cs479	& 10 37 00.72 & 28 49 55.6 & $14.52\pm0.03$ & $15.03\pm0.03$ & 0.021 & 0.02 & 0.04 \\ 
cs480	& 10 37 03.01 & 28 50 57.7 & $15.90\pm0.04$ & $16.52\pm0.06$ & 0.021 & 0.13 & 0.19 \\ 
cs482	& 10 37 10.40 & 29 18 43.7 & $16.23\pm0.04$ & $16.66\pm0.04$ & 0.023 & 0.02 & 0.01 \\ 
cs483	& 10 37 10.50 & 29 00 58.1 & $15.65\pm0.04$ & $16.33\pm0.04$ & 0.021 & 0.19 & 0.28 \\ 
cs484	& 10 37 15.88 & 29 34 54.5 & $16.18\pm0.03$ & $16.60\pm0.04$ & 0.026 & 0.02 & 0.01 \\ 
cs485	& 10 38 05.91 & 29 16 08.6 & $16.02\pm0.04$ & $16.44\pm0.04$ & 0.022 & 0.02 & 0.01 \\ 
cs486	& 10 38 23.19 & 28 57 28.5 & $15.91\pm0.06$ & $16.55\pm0.10$ & 0.017 & 0.11 & 0.16 \\ 
cs487	& 10 38 31.88 & 28 50 00.0 & $15.61\pm0.04$ & $16.24\pm0.03$ & 0.016 & 0.10 & 0.15 \\ 
cs488	& 10 38 40.77 & 29 12 07.6 & $16.02\pm0.04$ & $16.62\pm0.03$ & 0.019 & 0.04 & 0.07 \\ 
cs490	& 10 38 47.59 & 29 06 50.3 & $15.45\pm0.04$ & $15.90\pm0.04$ & 0.018 & 0.01 & 0.01 \\ 
cs491	& 10 38 56.04 & 28 48 44.7 & $15.71\pm0.07$ & $16.24\pm0.08$ & 0.017 & 0.05 & 0.08 \\ 
cs492	& 10 39 17.81 & 29 29 28.6 & $15.97\pm0.05$ & $16.66\pm0.05$ & 0.023 & 0.11 & 0.16 \\ 
cs493	& 10 39 21.59 & 28 55 39.5 & $16.24\pm0.04$ & $16.61\pm0.03$ & 0.019 & 0.01 & -0.01 \\ 
cs494	& 10 39 27.54 & 29 39 27.9 & $16.32\pm0.04$ & $17.01\pm0.06$ & 0.025 & 0.19 & 0.28 \\ 
cs495	& 10 40 04.86 & 29 19 22.1 & $16.15\pm0.06$ & $16.80\pm0.08$ & 0.025 & 0.13 & 0.18 \\ 
cs3129	& 10 40 07.24 & 29 20 05.2 & $16.36\pm0.04$ & $17.00\pm0.04$ & 0.026 & 0.12 & 0.18 \\ 
cs496	& 10 40 12.62 & 29 14 32.5 & $15.96\pm0.04$ & $16.60\pm0.07$ & 0.025 & 0.08 & 0.13 \\ 
cs497	& 10 40 17.07 & 29 03 16.7 & $16.31\pm0.06$ & $16.96\pm0.04$ & 0.026 & 0.13 & 0.18 \\ 
cs498	& 10 40 24.33 & 29 00 16.7 & $16.24\pm0.13$ & $16.99\pm0.25$ & 0.025 & 0.14 & 0.19 \\ 
cs499	& 10 40 29.09 & 28 53 10.0 & $14.70\pm0.04$ & $15.23\pm0.04$ & 0.026 & 0.03 & 0.05 \\ 
cs3130	& 10 41 22.93 & 29 33 00.3 & $16.35\pm0.02$ & $17.04\pm0.03$ & 0.027 & 0.18 & 0.24 \\ 
cs500	& 10 41 32.83 & 29 43 21.4 & $15.74\pm0.04$ & $16.36\pm0.04$ & 0.026 & 0.04 & 0.07 \\ 
cs502	& 10 41 47.53 & 28 52 46.9 & $15.58\pm0.04$ & $16.18\pm0.06$ & 0.025 & 0.09 & 0.14 \\ 
cs3131	& 10 42 04.16 & 29 33 23.6 & $15.62\pm0.03$ & $16.10\pm0.03$ & 0.031 & 0.01 & 0.03 \\ 
cs504	& 10 42 10.15 & 28 57 20.5 & $16.14\pm0.05$ & $16.74\pm0.03$ & 0.027 & 0.05 & 0.09 \\ 
cs505	& 10 42 37.55 & 28 59 41.5 & $15.22\pm0.04$ & $15.85\pm0.03$ & 0.027 & 0.08 & 0.13 \\ 
cs506	& 10 43 00.41 & 29 06 05.8 & $15.01\pm0.04$ & $15.48\pm0.03$ & 0.026 & 0.01 & 0.02 \\ 
cs507	& 10 43 13.77 & 29 15 44.5 & $15.87\pm0.05$ & $16.26\pm0.07$ & 0.033 & 0.01 & 0.00 \\ 
cs508	& 10 43 27.27 & 29 10 04.4 & $15.06\pm0.05$ & $15.54\pm0.05$ & 0.026 & 0.01 & 0.02 \\ 
cs509	& 10 43 45.10 & 29 42 06.7 & $15.75\pm0.04$ & $16.40\pm0.05$ & 0.032 & 0.06 & 0.10 \\ 
cs511	& 10 45 06.32 & 29 12 31.4 & $16.05\pm0.05$ & $16.61\pm0.05$ & 0.024 & 0.02 & 0.04 \\ 
cs512	& 10 45 15.34 & 29 27 13.0 & $15.44\pm0.03$ & $15.94\pm0.03$ & 0.029 & 0.02 & 0.04 \\ 
cs513	& 10 45 20.11 & 29 29 09.6 & $15.92\pm0.05$ & $16.51\pm0.03$ & 0.031 & 0.03 & 0.06 \\ 
cs514	& 10 45 24.33 & 29 13 07.6 & $13.95\pm0.04$ & $14.49\pm0.04$ & 0.025 & 0.02 & 0.04 \\ 
cs515	& 10 45 44.14 & 29 17 32.5 & $15.88\pm0.06$ & $16.51\pm0.05$ & 0.023 & 0.15 & 0.22 \\ 
cs516	& 10 45 51.98 & 29 04 55.4 & $16.28\pm0.06$ & $16.87\pm0.04$ & 0.020 & 0.08 & 0.13 \\ 
cs517	& 10 45 57.94 & 28 56 07.7 & $15.30\pm0.05$ & $15.86\pm0.05$ & 0.021 & 0.03 & 0.06 \\ 
cs518\tablenotemark{c}	& 10 46 11.47 & 29 02 14.7 & $15.96\pm0.05$ & $16.43\pm0.05$ & 0.019 & 0.01 & 0.02 \\ 
cs519	& 10 46 17.36 & 29 21 34.3 & $15.13\pm0.05$ & $15.40\pm0.05$ & 0.022 & 0.00 & -0.05 \\ 
cs521	& 10 46 24.63 & 28 56 39.9 & $15.86\pm0.05$ & $16.38\pm0.05$ & 0.021 & 0.04 & 0.06 \\ 
cs522	& 10 46 58.08 & 29 17 55.5 & $15.74\pm0.05$ & $16.31\pm0.05$ & 0.021 & 0.04 & 0.08 \\ 
cs524	& 10 47 13.93 & 29 19 17.4 & $15.44\pm0.04$ & $16.00\pm0.04$ & 0.021 & 0.04 & 0.08 \\ 
cs525	& 10 47 35.72 & 29 26 42.3 & $16.18\pm0.05$ & $16.83\pm0.05$ & 0.021 & 0.14 & 0.20 \\ 
cs526	& 10 48 35.77 & 29 42 16.8 & $15.90\pm0.06$ & $16.21\pm0.08$ & 0.021 & 0.00 & -0.03 \\ 
cs528	& 10 49 17.73 & 29 33 38.2 & $15.92\pm0.06$ & $16.43\pm0.06$ & 0.020 & 0.02 & 0.03 \\ 
cs529	& 10 49 22.28 & 29 17 20.0 & $15.93\pm0.03$ & $16.57\pm0.03$ & 0.020 & 0.14 & 0.20 \\ 
cs530	& 10 49 26.68 & 29 22 55.7 & $15.49\pm0.03$ & $16.10\pm0.03$ & 0.021 & 0.05 & 0.09 \\ 
cs531	& 10 49 40.44 & 29 21 52.3 & $15.58\pm0.04$ & $16.21\pm0.03$ & 0.020 & 0.10 & 0.15 \\ 
cs532	& 10 49 45.98 & 29 01 19.7 & $15.54\pm0.04$ & $16.06\pm0.05$ & 0.016 & 0.02 & 0.04 \\ 
cs523	& 10 49 54.86 & 29 04 32.0 & $16.30\pm0.05$ & $16.74\pm0.04$ & 0.022 & 0.02 & 0.01 \\ 
cs533	& 10 50 16.77 & 29 29 09.3 & $16.03\pm0.04$ & $16.59\pm0.03$ & 0.020 & 0.04 & 0.08 \\ 
cs534\tablenotemark{c}	& 10 50 19.27 & 29 22 47.8 & $16.19\pm0.04$ & $16.52\pm0.11$ & 0.017 & 0.00 & -0.02 \\ 
cs536	& 10 50 53.53 & 29 42 56.9 & $16.15\pm0.02$ & $16.74\pm0.07$ & 0.024 & 0.12 & 0.18 \\ 
cs538	& 10 51 16.40 & 28 56 42.6 & $16.18\pm0.04$ & $16.80\pm0.04$ & 0.015 & 0.14 & 0.20 \\ 
cs540	& 10 52 59.47 & 28 49 19.1 & $16.15\pm0.04$ & $16.79\pm0.06$ & 0.016 & 0.15 & 0.22 \\ 
cs541	& 10 53 09.41 & 28 47 56.7 & $16.14\pm0.06$ & $16.77\pm0.09$ & 0.015 & 0.14 & 0.21 \\ 
cs542	& 10 53 22.76 & 29 19 38.0 & $16.23\pm0.06$ & $16.67\pm0.08$ & 0.017 & 0.01 & 0.01 \\ 
cs544	& 10 54 00.04 & 29 25 37.6 & $15.10\pm0.03$ & $15.63\pm0.04$ & 0.021 & 0.03 & 0.06 \\ 
cs545	& 10 54 19.40 & 29 42 04.3 & $14.63\pm0.03$ & $15.10\pm0.03$ & 0.020 & 0.01 & 0.02 \\ 
cs547	& 10 55 00.72 & 29 32 35.9 & $14.15\pm0.04$ & $14.72\pm0.05$ & 0.026 & 0.04 & 0.08 \\ 
cs548	& 10 55 09.48 & 29 30 01.2 & $15.81\pm0.04$ & $16.37\pm0.04$ & 0.026 & 0.06 & 0.11 \\ 
cs549	& 10 55 13.17 & 29 29 24.3 & $16.12\pm0.06$ & $16.79\pm0.04$ & 0.025 & 0.10 & 0.14 \\ 
cs551	& 10 56 09.33 & 29 40 13.5 & $15.36\pm0.06$ & $15.92\pm0.03$ & 0.019 & 0.04 & 0.08 \\ 
cs552	& 10 56 31.48 & 29 32 50.2 & $15.13\pm0.05$ & $15.69\pm0.04$ & 0.020 & 0.03 & 0.06 \\ 
cs553	& 10 56 51.33 & 29 32 50.4 & $16.25\pm0.05$ & $16.80\pm0.04$ & 0.021 & 0.08 & 0.13 \\ 
cs554	& 10 57 00.49 & 29 37 19.0 & $16.09\pm0.05$ & $16.67\pm0.04$ & 0.020 & 0.03 & 0.06 \\ 
cs555	& 10 57 49.71 & 29 40 45.4 & $16.27\pm0.04$ & $16.79\pm0.04$ & 0.022 & 0.03 & 0.05 \\ 
cs556	& 10 57 51.41 & 29 39 08.2 & $14.74\pm0.05$ & $15.35\pm0.05$ & 0.021 & 0.06 & 0.10 \\ 
cs557	& 10 58 15.27 & 29 34 06.3 & $16.07\pm0.05$ & $16.70\pm0.05$ & 0.021 & 0.08 & 0.13 \\ 
cs558	& 10 58 20.43 & 29 29 28.7 & $15.68\pm0.03$ & $16.29\pm0.04$ & 0.023 & 0.08 & 0.13 \\ 
cs559	& 10 58 21.67 & 29 38 39.8 & $14.84\pm0.04$ & $15.45\pm0.04$ & 0.021 & 0.06 & 0.10 \\ 
cs560	& 10 58 44.73 & 29 30 40.2 & $15.41\pm0.12$ & $16.02\pm0.13$ & 0.023 & 0.08 & 0.12 \\ 
cs563	& 11 00 12.43 & 29 37 16.0 & $15.42\pm0.05$ & $16.03\pm0.04$ & 0.026 & 0.05 & 0.09 \\ 
cs566	& 11 00 29.47 & 29 36 22.4 & $15.87\pm0.04$ & $16.50\pm0.03$ & 0.028 & 0.08 & 0.13 \\ 
cs567	& 11 00 31.97 & 29 41 45.1 & $14.24\pm0.05$ & $14.74\pm0.05$ & 0.027 & 0.01 & 0.03 \\ 
cs569	& 11 00 42.57 & 29 36 01.5 & $16.18\pm0.06$ & $16.73\pm0.05$ & 0.030 & 0.03 & 0.05 \\ 
cs570\tablenotemark{c}	& 11 00 44.48 & 29 06 44.8 & $15.86\pm0.12$ & $16.11\pm0.09$ & 0.030 & 0.00 & -0.02 \\ 
cs571	& 11 01 05.10 & 29 43 48.6 & $14.91\pm0.04$ & $15.49\pm0.04$ & 0.030 & 0.03 & 0.06 \\ 
cs572	& 11 01 32.89 & 29 38 08.0 & $15.18\pm0.05$ & $15.77\pm0.04$ & 0.033 & 0.03 & 0.06 \\ 
cs573	& 11 01 38.86 & 28 50 38.8 & $15.49\pm0.04$ & $15.91\pm0.03$ & 0.039 & 0.01 & 0.01 \\ 
cs574	& 11 01 40.55 & 29 43 20.8 & $15.79\pm0.04$ & $16.38\pm0.03$ & 0.033 & 0.04 & 0.07 \\ 
cs575	& 11 01 51.04 & 29 08 02.8 & $16.15\pm0.04$ & $16.44\pm0.06$ & 0.034 & 0.01 & -0.06 \\ 
cs576	& 11 01 54.31 & 29 14 59.2 & $16.05\pm0.03$ & $16.66\pm0.06$ & 0.029 & 0.07 & 0.12 \\ 
cs578	& 11 02 14.03 & 29 13 20.5 & $15.71\pm0.05$ & $16.33\pm0.08$ & 0.032 & 0.07 & 0.12 \\ 
cs579	& 11 02 15.69 & 29 07 24.9 & $15.27\pm0.05$ & $15.84\pm0.05$ & 0.034 & 0.09 & 0.14 \\ 
cs580	& 11 02 21.51 & 29 39 32.3 & $14.84\pm0.04$ & $15.44\pm0.05$ & 0.034 & 0.03 & 0.06 \\ 
cs581	& 11 02 28.57 & 29 34 37.3 & $14.78\pm0.04$ & $15.31\pm0.04$ & 0.031 & 0.02 & 0.04 \\ 
cs582	& 11 02 28.88 & 29 17 29.6 & $15.90\pm0.04$ & $16.52\pm0.03$ & 0.028 & 0.08 & 0.12 \\ 
cs583	& 11 02 29.62 & 29 07 50.9 & $16.14\pm0.05$ & $16.72\pm0.05$ & 0.034 & 0.06 & 0.11 \\ 
cs584	& 11 02 36.80 & 29 15 05.8 & $15.70\pm0.05$ & $16.32\pm0.07$ & 0.030 & 0.08 & 0.12 \\ 
cs585	& 11 02 38.40 & 29 15 25.1 & $14.90\pm0.03$ & $15.52\pm0.03$ & 0.030 & 0.07 & 0.12 \\ 
cs587	& 11 02 51.54 & 29 02 00.2 & $15.70\pm0.04$ & $16.33\pm0.04$ & 0.030 & 0.08 & 0.13 \\ 
cs588	& 11 02 52.84 & 29 16 33.1 & $15.88\pm0.04$ & $16.52\pm0.03$ & 0.027 & 0.08 & 0.13 \\ 
cs589	& 11 03 05.10 & 28 55 03.0 & $16.05\pm0.04$ & $16.73\pm0.04$ & 0.028 & 0.10 & 0.15 \\ 
cs590	& 11 03 06.44 & 28 48 51.7 & $16.27\pm0.08$ & $16.96\pm0.10$ & 0.027 & 0.19 & 0.27 \\ 
cs591	& 11 03 07.25 & 29 15 04.2 & $15.97\pm0.04$ & $16.52\pm0.06$ & 0.026 & 0.05 & 0.09 \\ 
cs592	& 11 03 19.32 & 29 25 23.7 & $16.16\pm0.03$ & $16.61\pm0.03$ & 0.025 & 0.01 & 0.02 \\ 
cs3139	& 11 03 30.59 & 29 08 56.7 & $16.26\pm0.03$ & $16.82\pm0.03$ & 0.028 & 0.03 & 0.05 \\ 
cs593	& 11 03 43.19 & 29 14 31.7 & $15.13\pm0.04$ & $15.75\pm0.04$ & 0.023 & 0.07 & 0.12 \\ 
cs595	& 11 03 45.33 & 29 30 19.3 & $16.08\pm0.04$ & $16.64\pm0.05$ & 0.025 & 0.06 & 0.10 \\ 
cs596	& 11 03 45.60 & 29 29 58.6 & $15.75\pm0.05$ & $16.35\pm0.09$ & 0.025 & 0.07 & 0.12 \\ 
cs597	& 11 03 55.82 & 28 46 11.4 & $16.18\pm0.05$ & $16.59\pm0.04$ & 0.020 & 0.02 & 0.01 \\ 
cs598\tablenotemark{c}	& 11 03 58.61 & 29 36 04.5 & $16.09\pm0.04$ & $16.39\pm0.11$ & 0.030 & 0.00 & -0.03 \\ 
cs599	& 11 04 22.24 & 28 59 22.9 & $15.71\pm0.11$ & $16.30\pm0.12$ & 0.028 & 0.03 & 0.06 \\ 
cs600	& 11 04 29.16 & 29 04 26.9 & $14.31\pm0.03$ & $14.86\pm0.03$ & 0.027 & 0.03 & 0.05 \\ 
cs601	& 11 04 35.71 & 29 31 09.5 & $13.87\pm0.04$ & $14.44\pm0.03$ & 0.026 & 0.03 & 0.05 \\ 
cs602	& 11 04 36.73 & 29 13 20.2 & $15.63\pm0.06$ & $16.07\pm0.06$ & 0.023 & 0.02 & 0.02 \\ 
cs604	& 11 05 36.37 & 29 08 20.8 & $16.22\pm0.05$ & $16.87\pm0.06$ & 0.027 & 0.09 & 0.14 \\ 
cs605	& 11 05 40.94 & 29 08 48.7 & $14.79\pm0.06$ & $15.40\pm0.07$ & 0.027 & 0.04 & 0.06 \\ 
cs606	& 11 05 53.79 & 28 47 59.8 & $14.28\pm0.05$ & $14.94\pm0.04$ & 0.027 & 0.05 & 0.07 \\ 
cs608\tablenotemark{c}	& 11 05 56.19 & 29 34 37.2 & $16.13\pm0.05$ & $16.50\pm0.05$ & 0.023 & 0.01 & -0.01 \\ 
cs610	& 11 06 21.59 & 29 15 53.5 & $15.71\pm0.03$ & $16.26\pm0.03$ & 0.024 & 0.08 & 0.12 \\ 
cs611	& 11 06 22.00 & 29 15 02.9 & $16.21\pm0.03$ & $16.82\pm0.03$ & 0.024 & 0.12 & 0.18 \\ 
cs612	& 11 06 43.69 & 29 19 26.9 & $15.47\pm0.03$ & $16.07\pm0.03$ & 0.025 & 0.03 & 0.06 \\ 
cs613	& 11 07 02.39 & 29 06 25.0 & $15.78\pm0.07$ & $16.17\pm0.11$ & 0.023 & 0.01 & 0.00 \\ 
cs614	& 11 07 02.69 & 28 54 40.5 & $15.64\pm0.03$ & $16.25\pm0.04$ & 0.034 & 0.07 & 0.12 \\ 
cs615	& 11 07 12.80 & 28 46 55.5 & $14.78\pm0.04$ & $15.21\pm0.03$ & 0.031 & 0.01 & 0.01 \\ 
cs618	& 11 08 14.09 & 28 51 43.6 & $16.21\pm0.06$ & $16.76\pm0.04$ & 0.029 & 0.03 & 0.06 \\ 
cs619	& 11 08 16.00 & 28 50 38.2 & $15.54\pm0.04$ & $16.17\pm0.03$ & 0.029 & 0.04 & 0.07 \\ 
cs607	& 11 08 35.99 & 28 35 11.1 & $16.38\pm0.04$ & $16.78\pm0.04$ & 0.027 & 0.01 & 0.00 \\ 
cs621	& 11 08 42.10 & 28 57 01.9 & $15.09\pm0.04$ & $15.68\pm0.03$ & 0.029 & 0.03 & 0.06 \\ 
cs622	& 11 08 43.48 & 29 13 25.6 & $14.82\pm0.05$ & $15.36\pm0.06$ & 0.026 & 0.05 & 0.08 \\ 
cs623	& 11 08 47.55 & 29 07 56.2 & $15.75\pm0.06$ & $16.35\pm0.03$ & 0.026 & 0.08 & 0.13 \\ 
cs609	& 11 08 52.34 & 28 28 08.1 & $16.30\pm0.04$ & $16.75\pm0.04$ & 0.025 & 0.01 & 0.01 \\ 
cs624	& 11 08 52.37 & 29 09 26.0 & $15.68\pm0.05$ & $16.29\pm0.04$ & 0.025 & 0.08 & 0.13 \\ 
cs625	& 11 09 05.40 & 29 07 54.6 & $16.24\pm0.04$ & $16.82\pm0.04$ & 0.026 & 0.03 & 0.06 \\ 
cs626	& 11 09 05.63 & 29 12 17.5 & $16.19\pm0.03$ & $16.81\pm0.04$ & 0.024 & 0.09 & 0.14 \\ 
cs627	& 11 09 14.26 & 29 33 18.6 & $15.38\pm0.03$ & $15.96\pm0.03$ & 0.028 & 0.03 & 0.06 \\ 
cs630	& 11 09 25.87 & 29 34 08.8 & $13.55\pm0.04$ & $14.09\pm0.04$ & 0.028 & 0.02 & 0.05 \\ 
cs631	& 11 09 26.68 & 29 14 15.2 & $15.93\pm0.04$ & $16.51\pm0.03$ & 0.024 & 0.04 & 0.08 \\ 
cs634	& 11 09 41.71 & 28 54 53.1 & $14.46\pm0.04$ & $15.05\pm0.04$ & 0.021 & 0.03 & 0.06 \\ 
cs635	& 11 09 42.45 & 29 11 56.8 & $16.10\pm0.06$ & $16.68\pm0.08$ & 0.023 & 0.07 & 0.12 \\ 
cs636	& 11 09 50.09 & 28 43 46.5 & $16.21\pm0.04$ & $16.77\pm0.04$ & 0.019 & 0.03 & 0.06 \\ 
cs637	& 11 09 50.30 & 28 58 15.8 & $14.85\pm0.04$ & $15.42\pm0.03$ & 0.022 & 0.03 & 0.06 \\ 
cs638	& 11 10 14.70 & 29 26 23.7 & $16.03\pm0.05$ & $16.46\pm0.04$ & 0.032 & 0.01 & 0.01 \\ 
cs639	& 11 10 17.08 & 28 47 24.7 & $16.06\pm0.05$ & $16.64\pm0.06$ & 0.022 & 0.04 & 0.07 \\ 
cs640	& 11 10 17.29 & 29 02 39.7 & $15.32\pm0.05$ & $15.79\pm0.05$ & 0.025 & 0.01 & 0.02 \\ 
cs641	& 11 10 29.72 & 29 26 28.1 & $15.28\pm0.03$ & $15.77\pm0.03$ & 0.034 & 0.01 & 0.02 \\ 
cs642	& 11 10 31.73 & 28 47 25.5 & $15.94\pm0.05$ & $16.47\pm0.03$ & 0.023 & 0.02 & 0.05 \\ 
cs643	& 11 10 37.55 & 28 43 56.9 & $14.27\pm0.04$ & $14.89\pm0.04$ & 0.020 & 0.04 & 0.06 \\ 
cs644	& 11 10 38.52 & 28 46 03.1 & $12.59\pm0.05$ & $13.22\pm0.05$ & 0.021 & 0.04 & 0.07 \\ 
cs646	& 11 10 49.30 & 29 39 29.0 & $15.80\pm0.05$ & $16.43\pm0.09$ & 0.020 & 0.04 & 0.07 \\ 
cs648	& 11 10 52.06 & 29 34 06.5 & $14.56\pm0.04$ & $15.15\pm0.04$ & 0.022 & 0.04 & 0.06 \\ 
cs649	& 11 10 55.96 & 29 19 39.0 & $15.52\pm0.05$ & $16.04\pm0.05$ & 0.032 & 0.02 & 0.03 \\ 
cs651	& 11 10 59.51 & 28 44 41.7 & $15.04\pm0.04$ & $15.63\pm0.04$ & 0.017 & 0.03 & 0.06 \\ 
cs652	& 11 10 59.94 & 29 20 10.8 & $14.45\pm0.03$ & $15.12\pm0.03$ & 0.030 & 0.04 & 0.07 \\ 
cs3144\tablenotemark{c}	& 11 11 13.02 & 28 45 58.1 & $15.70\pm0.22$ & $15.94\pm0.25$ & 0.017 & 0.00 & -0.04 \\ 
cs653	& 11 11 15.38 & 28 56 58.3 & $15.56\pm0.04$ & $16.23\pm0.04$ & 0.019 & 0.05 & 0.07 \\ 
cs654	& 11 11 20.16 & 29 01 14.6 & $15.85\pm0.04$ & $16.35\pm0.05$ & 0.017 & 0.01 & 0.03 \\ 
cs655	& 11 11 24.25 & 28 43 49.3 & $14.30\pm0.04$ & $14.89\pm0.04$ & 0.018 & 0.03 & 0.06 \\ 
cs656	& 11 11 34.24 & 28 45 16.9 & $15.58\pm0.05$ & $16.16\pm0.04$ & 0.018 & 0.03 & 0.06 \\ 
cs657	& 11 11 34.85 & 28 48 33.9 & $15.95\pm0.04$ & $16.48\pm0.04$ & 0.017 & 0.02 & 0.04 \\ 
cs658	& 11 11 35.41 & 28 44 42.1 & $14.98\pm0.04$ & $15.48\pm0.04$ & 0.018 & 0.01 & 0.03 \\ 
cs659	& 11 11 39.09 & 28 49 12.1 & $15.84\pm0.04$ & $16.41\pm0.03$ & 0.017 & 0.03 & 0.06 \\ 
cs660	& 11 11 48.86 & 29 40 21.1 & $14.62\pm0.05$ & $15.15\pm0.04$ & 0.017 & 0.03 & 0.06 \\ 
cs661	& 11 11 58.85 & 29 28 41.6 & $15.76\pm0.05$ & $16.25\pm0.05$ & 0.018 & 0.01 & 0.03 \\ 
cs662	& 11 11 59.70 & 29 25 39.6 & $15.95\pm0.05$ & $16.36\pm0.04$ & 0.018 & 0.01 & 0.00 \\ 
cs665	& 11 12 10.55 & 29 27 47.2 & $15.63\pm0.08$ & $16.31\pm0.07$ & 0.016 & 0.11 & 0.16 \\ 
cs666	& 11 12 37.90 & 29 15 38.8 & $16.10\pm0.04$ & $16.67\pm0.04$ & 0.016 & 0.10 & 0.15 \\ 
cs667	& 11 12 47.26 & 29 39 58.6 & $15.44\pm0.05$ & $16.05\pm0.04$ & 0.016 & 0.05 & 0.08 \\ 
cs668	& 11 12 53.28 & 29 25 39.1 & $15.96\pm0.05$ & $16.59\pm0.06$ & 0.016 & 0.13 & 0.19 \\ 
cs669	& 11 12 53.96 & 28 48 42.6 & $15.53\pm0.09$ & $16.15\pm0.06$ & 0.016 & 0.12 & 0.18 \\ 
cs670	& 11 12 57.82 & 29 30 29.5 & $16.13\pm0.04$ & $16.68\pm0.05$ & 0.017 & 0.04 & 0.08 \\ 
cs671	& 11 13 01.79 & 28 45 01.5 & $15.04\pm0.05$ & $15.57\pm0.04$ & 0.015 & 0.02 & 0.04 \\ 
cs672	& 11 13 09.49 & 28 47 34.0 & $15.91\pm0.06$ & $16.42\pm0.06$ & 0.015 & 0.02 & 0.03 \\ 
cs674	& 11 13 26.67 & 28 57 09.8 & $15.12\pm0.05$ & $15.68\pm0.05$ & 0.015 & 0.03 & 0.06 \\ 
cs675	& 11 13 30.40 & 29 40 05.7 & $16.07\pm0.05$ & $16.71\pm0.04$ & 0.019 & 0.06 & 0.09 \\ 
cs676	& 11 13 55.57 & 29 21 14.3 & $16.28\pm0.04$ & $16.84\pm0.04$ & 0.013 & 0.05 & 0.09 \\ 
cs677	& 11 13 59.47 & 29 28 49.0 & $14.87\pm0.08$ & $15.42\pm0.05$ & 0.017 & 0.03 & 0.07 \\ 
cs678	& 11 14 11.11 & 29 15 16.1 & $15.72\pm0.03$ & $16.31\pm0.03$ & 0.014 & 0.05 & 0.08 \\ 
cs679	& 11 14 19.95 & 29 26 40.3 & $16.18\pm0.03$ & $16.79\pm0.03$ & 0.016 & 0.07 & 0.12 \\ 
cs680	& 11 14 29.35 & 29 15 15.7 & $16.02\pm0.03$ & $16.63\pm0.03$ & 0.015 & 0.05 & 0.09 \\ 
cs681	& 11 14 34.12 & 29 32 42.5 & $14.53\pm0.04$ & $15.15\pm0.04$ & 0.016 & 0.05 & 0.09 \\ 
cs682	& 11 14 34.30 & 28 55 10.9 & $15.72\pm0.03$ & $16.20\pm0.03$ & 0.015 & 0.02 & 0.03 \\ 
cs683	& 11 14 38.93 & 29 05 26.1 & $15.60\pm0.05$ & $16.24\pm0.05$ & 0.016 & 0.06 & 0.09 \\ 
cs684	& 11 14 40.84 & 29 30 34.1 & $16.00\pm0.04$ & $16.59\pm0.04$ & 0.016 & 0.05 & 0.08 \\ 
cs685	& 11 14 44.00 & 29 13 11.3 & $15.35\pm0.03$ & $15.91\pm0.04$ & 0.015 & 0.04 & 0.07 \\ 
cs686	& 11 15 01.76 & 29 09 19.8 & $14.99\pm0.04$ & $15.60\pm0.04$ & 0.015 & 0.05 & 0.08 \\ 
cs687	& 11 15 10.19 & 29 31 49.0 & $13.78\pm0.04$ & $14.40\pm0.04$ & 0.019 & 0.06 & 0.10 \\ 
cs688	& 11 15 13.22 & 29 16 17.3 & $15.00\pm0.03$ & $15.52\pm0.03$ & 0.016 & 0.04 & 0.06 \\ 
cs689	& 11 15 18.41 & 29 31 39.4 & $14.31\pm0.04$ & $14.92\pm0.04$ & 0.019 & 0.05 & 0.09 \\ 
cs690	& 11 15 21.53 & 28 43 49.2 & $15.87\pm0.04$ & $16.52\pm0.04$ & 0.017 & 0.09 & 0.14 \\ 
cs691	& 11 15 24.18 & 29 08 53.9 & $15.93\pm0.04$ & $16.48\pm0.04$ & 0.016 & 0.04 & 0.07 \\ 
cs692	& 11 15 25.59 & 29 27 41.5 & $15.64\pm0.03$ & $16.26\pm0.03$ & 0.017 & 0.05 & 0.09 \\ 
cs693	& 11 15 25.78 & 29 33 45.9 & $15.68\pm0.04$ & $16.32\pm0.04$ & 0.019 & 0.06 & 0.09 \\ 
cs694	& 11 15 30.23 & 29 21 36.8 & $15.34\pm0.04$ & $15.94\pm0.03$ & 0.017 & 0.05 & 0.09 \\ 
cs695	& 11 15 31.84 & 29 27 42.9 & $15.96\pm0.04$ & $16.54\pm0.04$ & 0.017 & 0.04 & 0.08 \\ 
cs696	& 11 15 32.57 & 29 31 39.1 & $15.57\pm0.04$ & $16.06\pm0.04$ & 0.018 & 0.02 & 0.03 \\ 
cs697	& 11 15 36.78 & 29 01 48.2 & $15.41\pm0.04$ & $16.01\pm0.05$ & 0.017 & 0.05 & 0.08 \\ 
cs698	& 11 15 43.23 & 29 26 37.4 & $15.50\pm0.03$ & $16.08\pm0.03$ & 0.016 & 0.03 & 0.05 \\ 
cs699	& 11 15 45.87 & 29 22 23.9 & $15.39\pm0.07$ & $16.00\pm0.05$ & 0.016 & 0.05 & 0.09 \\ 
cs700	& 11 15 51.07 & 29 04 41.9 & $14.61\pm0.04$ & $15.22\pm0.04$ & 0.018 & 0.05 & 0.09 \\ 
cs702	& 11 15 52.23 & 29 15 10.8 & $15.85\pm0.03$ & $16.41\pm0.03$ & 0.017 & 0.04 & 0.07 \\ 
cs703	& 11 15 55.54 & 29 18 20.8 & $16.14\pm0.05$ & $16.72\pm0.05$ & 0.017 & 0.04 & 0.08 \\ 
cs704	& 11 16 03.22 & 28 47 22.5 & $14.49\pm0.03$ & $15.02\pm0.03$ & 0.017 & 0.02 & 0.04 \\ 
cs705	& 11 16 09.42 & 29 05 13.2 & $15.48\pm0.04$ & $16.03\pm0.04$ & 0.018 & 0.03 & 0.06 \\ 
cs3149	& 11 16 10.79 & 29 26 32.0 & $14.47\pm0.03$ & $14.99\pm0.03$ & 0.015 & 0.02 & 0.04 \\ 
cs706	& 11 16 11.30 & 29 10 23.1 & $16.16\pm0.03$ & $16.73\pm0.03$ & 0.017 & 0.04 & 0.07 \\ 
cs707	& 11 16 13.60 & 29 23 06.4 & $13.62\pm0.04$ & $14.23\pm0.03$ & 0.016 & 0.03 & 0.06 \\ 
cs708	& 11 16 13.90 & 29 15 29.6 & $16.09\pm0.04$ & $16.67\pm0.03$ & 0.016 & 0.04 & 0.08 \\ 
cs709	& 11 16 17.44 & 29 13 34.6 & $13.91\pm0.09$ & $14.52\pm0.07$ & 0.016 & 0.05 & 0.08 \\ 
cs710	& 11 16 21.99 & 29 26 22.5 & $15.40\pm0.03$ & $15.95\pm0.03$ & 0.016 & 0.02 & 0.05 \\ 
cs711	& 11 16 22.79 & 29 15 08.1 & $13.66\pm0.05$ & $14.26\pm0.04$ & 0.016 & 0.05 & 0.08 \\ 
cs712	& 11 16 25.72 & 29 16 12.4 & $15.65\pm0.04$ & $16.28\pm0.03$ & 0.016 & 0.06 & 0.09 \\ 
cs713	& 11 16 25.84 & 29 08 46.6 & $16.22\pm0.03$ & $16.81\pm0.02$ & 0.018 & 0.04 & 0.08 \\ 
cs3151	& 11 16 27.53 & 29 11 31.7 & $14.88\pm0.03$ & $15.43\pm0.04$ & 0.018 & 0.03 & 0.06 \\ 
cs714	& 11 16 27.85 & 29 11 13.3 & $15.26\pm0.03$ & $15.72\pm0.03$ & 0.018 & 0.02 & 0.03 \\ 
cs715	& 11 16 27.99 & 29 22 16.7 & $16.10\pm0.04$ & $16.67\pm0.03$ & 0.016 & 0.04 & 0.07 \\ 
cs716	& 11 16 28.08 & 29 19 35.0 & $14.09\pm0.04$ & $14.56\pm0.04$ & 0.016 & 0.02 & 0.03 \\ 
cs717	& 11 16 28.49 & 29 17 09.4 & $14.57\pm0.04$ & $15.18\pm0.04$ & 0.016 & 0.05 & 0.09 \\ 
cs718	& 11 16 30.84 & 29 13 43.6 & $15.02\pm0.03$ & $15.62\pm0.03$ & 0.017 & 0.05 & 0.09 \\ 
cs719	& 11 16 32.36 & 29 16 33.6 & $14.87\pm0.09$ & $15.49\pm0.09$ & 0.016 & 0.05 & 0.09 \\ 
cs720	& 11 16 32.37 & 28 46 35.2 & $15.49\pm0.03$ & $15.96\pm0.02$ & 0.018 & 0.01 & 0.02 \\ 
cs721	& 11 16 33.38 & 29 18 44.7 & $15.12\pm0.04$ & $15.70\pm0.03$ & 0.016 & 0.04 & 0.08 \\ 
cs722	& 11 16 33.90 & 28 46 06.9 & $15.05\pm0.04$ & $15.42\pm0.03$ & 0.018 & 0.00 & 0.00 \\ 
cs723	& 11 16 34.65 & 29 15 17.1 & $14.31\pm0.05$ & $14.90\pm0.04$ & 0.017 & 0.05 & 0.08 \\ 
cs724	& 11 16 35.06 & 29 14 59.1 & $14.52\pm0.05$ & $15.10\pm0.04$ & 0.017 & 0.05 & 0.08 \\ 
cs725	& 11 16 38.62 & 29 18 47.0 & $15.89\pm0.04$ & $16.50\pm0.03$ & 0.016 & 0.06 & 0.09 \\ 
cs726	& 11 16 43.20 & 29 19 44.6 & $15.87\pm0.04$ & $16.34\pm0.03$ & 0.017 & 0.02 & 0.03 \\ 
cs3154	& 11 16 48.75 & 29 39 21.6 & $16.27\pm0.02$ & $16.89\pm0.03$ & 0.017 & 0.07 & 0.11 \\ 
cs727	& 11 16 57.02 & 29 16 03.2 & $15.79\pm0.04$ & $16.39\pm0.03$ & 0.018 & 0.05 & 0.08 \\ 
cs728	& 11 17 00.41 & 29 08 25.8 & $14.41\pm0.03$ & $15.01\pm0.03$ & 0.019 & 0.05 & 0.08 \\ 
cs729	& 11 17 01.23 & 29 13 01.3 & $16.02\pm0.03$ & $16.59\pm0.03$ & 0.019 & 0.04 & 0.07 \\ 
cs730	& 11 17 01.88 & 29 05 56.7 & $14.72\pm0.03$ & $15.33\pm0.03$ & 0.019 & 0.05 & 0.09 \\ 
cs731	& 11 17 06.24 & 29 31 53.7 & $15.76\pm0.02$ & $16.36\pm0.03$ & 0.019 & 0.03 & 0.06 \\ 
cs732	& 11 17 10.71 & 29 15 14.7 & $15.70\pm0.04$ & $16.31\pm0.03$ & 0.018 & 0.05 & 0.09 \\ 
cs733	& 11 17 14.40 & 29 31 14.4 & $15.55\pm0.02$ & $16.14\pm0.03$ & 0.019 & 0.08 & 0.13 \\ 
cs734	& 11 17 16.29 & 29 20 09.4 & $15.59\pm0.04$ & $16.03\pm0.03$ & 0.018 & 0.01 & 0.01 \\ 
cs735	& 11 17 16.64 & 29 28 14.5 & $16.08\pm0.03$ & $16.68\pm0.03$ & 0.018 & 0.05 & 0.08 \\ 
cs737	& 11 17 18.66 & 29 36 10.5 & $15.48\pm0.02$ & $16.19\pm0.03$ & 0.018 & 0.08 & 0.12 \\ 
cs738	& 11 17 20.85 & 29 28 11.2 & $15.89\pm0.03$ & $16.55\pm0.03$ & 0.018 & 0.06 & 0.10 \\ 
cs739	& 11 17 29.04 & 28 46 44.0 & $14.87\pm0.03$ & $15.46\pm0.03$ & 0.019 & 0.04 & 0.08 \\ 
cs740	& 11 17 33.14 & 29 22 00.6 & $15.14\pm0.04$ & $15.75\pm0.05$ & 0.017 & 0.05 & 0.09 \\ 
cs741	& 11 17 36.73 & 28 55 31.3 & $15.58\pm0.04$ & $16.19\pm0.03$ & 0.018 & 0.05 & 0.09 \\ 
cs742	& 11 17 37.22 & 29 29 44.6 & $14.89\pm0.03$ & $15.47\pm0.03$ & 0.019 & 0.04 & 0.07 \\ 
cs743	& 11 17 44.31 & 29 36 25.5 & $15.40\pm0.02$ & $15.98\pm0.04$ & 0.018 & 0.04 & 0.08 \\ 
cs744	& 11 17 49.28 & 28 53 04.8 & $15.91\pm0.03$ & $16.52\pm0.03$ & 0.018 & 0.05 & 0.08 \\ 
cs745	& 11 17 52.68 & 29 18 16.8 & $14.53\pm0.03$ & $15.06\pm0.03$ & 0.017 & 0.02 & 0.03 \\ 
cs746	& 11 17 52.73 & 29 25 13.3 & $15.77\pm0.04$ & $16.34\pm0.03$ & 0.019 & 0.04 & 0.08 \\ 
cs747	& 11 17 54.63 & 29 27 04.3 & $16.14\pm0.04$ & $16.75\pm0.04$ & 0.021 & 0.05 & 0.09 \\ 
cs748	& 11 18 09.37 & 28 50 48.2 & $16.18\pm0.03$ & $16.86\pm0.03$ & 0.018 & 0.19 & 0.28 \\ 
cs749	& 11 18 09.45 & 28 53 56.7 & $15.07\pm0.03$ & $15.67\pm0.03$ & 0.018 & 0.05 & 0.08 \\ 
cs750	& 11 18 13.30 & 28 54 58.2 & $15.38\pm0.04$ & $15.97\pm0.03$ & 0.018 & 0.07 & 0.11 \\ 
cs751	& 11 18 20.02 & 29 22 46.9 & $16.26\pm0.04$ & $16.75\pm0.04$ & 0.017 & 0.02 & 0.03 \\ 
cs752	& 11 18 29.27 & 29 39 44.1 & $16.31\pm0.05$ & $16.94\pm0.05$ & 0.016 & 0.15 & 0.21 \\ 
cs753	& 11 18 33.00 & 29 07 59.4 & $16.27\pm0.08$ & $16.79\pm0.07$ & 0.018 & 0.04 & 0.06 \\ 
cs755	& 11 18 41.84 & 29 22 38.2 & $16.02\pm0.03$ & $16.60\pm0.03$ & 0.017 & 0.05 & 0.08 \\ 
cs756	& 11 18 49.16 & 28 55 28.9 & $15.54\pm0.04$ & $16.15\pm0.04$ & 0.017 & 0.05 & 0.09 \\ 
cs757	& 11 18 54.52 & 29 10 35.1 & $15.73\pm0.07$ & $16.29\pm0.06$ & 0.018 & 0.05 & 0.09 \\ 
cs758	& 11 18 59.35 & 28 58 55.7 & $15.91\pm0.06$ & $16.50\pm0.05$ & 0.017 & 0.05 & 0.08 \\ 
cs759	& 11 19 10.26 & 29 00 00.2 & $15.75\pm0.10$ & $16.36\pm0.16$ & 0.017 & 0.07 & 0.11 \\ 
cs760	& 11 19 23.46 & 29 16 02.4 & $16.21\pm0.03$ & $16.57\pm0.03$ & 0.017 & 0.01 & -0.02 \\ 
cs761	& 11 19 27.21 & 29 22 21.6 & $15.30\pm0.03$ & $15.90\pm0.03$ & 0.016 & 0.06 & 0.10 \\ 
cs3164	& 11 19 28.28 & 28 45 48.2 & $15.96\pm0.03$ & $16.52\pm0.04$ & 0.017 & 0.05 & 0.09 \\ 
cs762	& 11 19 32.70 & 29 01 43.1 & $15.61\pm0.08$ & $16.25\pm0.06$ & 0.017 & 0.07 & 0.11 \\ 
cs763	& 11 19 33.03 & 29 09 58.5 & $15.67\pm0.08$ & $16.32\pm0.07$ & 0.017 & 0.07 & 0.12 \\ 
cs764	& 11 19 34.59 & 29 10 59.6 & $13.96\pm0.09$ & $14.60\pm0.05$ & 0.017 & 0.08 & 0.12 \\ 
cs765	& 11 19 35.86 & 29 09 01.6 & $15.11\pm0.07$ & $15.73\pm0.06$ & 0.017 & 0.07 & 0.11 \\ 
cs766	& 11 19 49.29 & 29 10 29.0 & $15.99\pm0.09$ & $16.48\pm0.05$ & 0.017 & 0.02 & 0.04 \\ 
cs767	& 11 19 51.87 & 29 04 09.3 & $15.39\pm0.08$ & $15.99\pm0.08$ & 0.017 & 0.06 & 0.10 \\ 
cs3168	& 11 19 52.67 & 29 14 34.5 & $16.18\pm0.03$ & $16.77\pm0.03$ & 0.017 & 0.06 & 0.10 \\ 
cs736	& 11 19 57.79 & 28 30 14.9 & $16.28\pm0.03$ & $16.80\pm0.04$ & 0.019 & 0.02 & 0.05 \\ 
cs768	& 11 20 03.13 & 28 59 36.7 & $15.30\pm0.10$ & $15.93\pm0.18$ & 0.017 & 0.08 & 0.13 \\ 
cs771	& 11 20 25.19 & 29 27 46.5 & $15.87\pm0.03$ & $16.40\pm0.03$ & 0.016 & 0.04 & 0.07 \\ 
cs772	& 11 20 30.46 & 29 12 03.1 & $15.23\pm0.08$ & $15.85\pm0.08$ & 0.017 & 0.08 & 0.13 \\ 
cs774	& 11 20 37.83 & 29 12 07.0 & $15.74\pm0.15$ & $16.35\pm0.13$ & 0.017 & 0.08 & 0.13 \\ 
cs775	& 11 20 39.18 & 29 41 22.2 & $15.61\pm0.03$ & $16.19\pm0.03$ & 0.016 & 0.08 & 0.13 \\ 
cs776	& 11 20 44.35 & 29 28 48.6 & $15.88\pm0.05$ & $16.34\pm0.04$ & 0.016 & 0.02 & 0.02 \\ 
cs777	& 11 20 45.73 & 28 50 25.6 & $14.87\pm0.04$ & $15.45\pm0.04$ & 0.018 & 0.04 & 0.08 \\ 
cs778	& 11 20 49.30 & 29 05 00.1 & $15.61\pm0.05$ & $16.06\pm0.03$ & 0.018 & 0.02 & 0.02 \\ 
cs780	& 11 20 54.25 & 29 04 22.1 & $15.62\pm0.04$ & $16.00\pm0.03$ & 0.018 & 0.01 & 0.00 \\ 
cs781	& 11 20 57.00 & 29 37 57.2 & $15.81\pm0.03$ & $16.43\pm0.03$ & 0.016 & 0.10 & 0.15 \\ 
cs782	& 11 20 59.66 & 29 15 23.2 & $15.81\pm0.06$ & $16.37\pm0.09$ & 0.018 & 0.04 & 0.09 \\ 
cs783	& 11 21 02.56 & 29 09 39.5 & $15.14\pm0.05$ & $15.68\pm0.03$ & 0.018 & 0.02 & 0.05 \\ 
cs784	& 11 21 03.41 & 29 38 13.8 & $15.79\pm0.04$ & $16.17\pm0.04$ & 0.017 & 0.01 & 0.00 \\ 
cs785	& 11 21 05.43 & 28 45 39.1 & $15.67\pm0.05$ & $16.29\pm0.05$ & 0.018 & 0.07 & 0.11 \\ 
cs787	& 11 21 18.87 & 28 59 52.6 & $15.88\pm0.05$ & $16.46\pm0.04$ & 0.019 & 0.07 & 0.12 \\ 
cs788	& 11 21 48.58 & 29 26 44.1 & $15.07\pm0.06$ & $15.42\pm0.06$ & 0.019 & 0.01 & -0.02 \\ 
cs789	& 11 22 52.59 & 29 37 38.5 & $16.10\pm0.06$ & $16.67\pm0.04$ & 0.018 & 0.07 & 0.12 \\ 
cs790	& 11 22 54.85 & 29 31 31.7 & $16.32\pm0.04$ & $16.90\pm0.04$ & 0.019 & 0.12 & 0.20 \\ 
cs791	& 11 22 55.91 & 28 54 19.6 & $16.00\pm0.05$ & $16.63\pm0.03$ & 0.020 & 0.09 & 0.13 \\ 
cs793	& 11 23 11.45 & 29 35 54.0 & $14.10\pm0.04$ & $14.75\pm0.04$ & 0.019 & 0.06 & 0.10 \\ 
cs794	& 11 23 32.80 & 29 13 48.4 & $15.51\pm0.06$ & $16.01\pm0.07$ & 0.020 & 0.03 & 0.05 \\ 
cs795	& 11 24 04.86 & 29 19 00.6 & $15.56\pm0.03$ & $16.21\pm0.03$ & 0.020 & 0.15 & 0.21 \\ 
cs796	& 11 24 21.38 & 29 20 21.2 & $16.08\pm0.03$ & $16.56\pm0.04$ & 0.020 & 0.04 & 0.04 \\ 
cs797	& 11 24 48.61 & 28 45 07.4 & $14.64\pm0.04$ & $15.17\pm0.04$ & 0.021 & 0.03 & 0.06 \\ 
cs798	& 11 25 53.09 & 29 06 12.1 & $15.70\pm0.03$ & $16.21\pm0.03$ & 0.022 & 0.02 & 0.04 \\ 
cs799	& 11 26 26.04 & 29 42 36.8 & $16.15\pm0.04$ & $16.75\pm0.04$ & 0.021 & 0.12 & 0.18 \\ 
cs800	& 11 26 26.69 & 29 23 49.5 & $15.16\pm0.05$ & $15.56\pm0.04$ & 0.023 & 0.01 & 0.00 \\ 
cs801	& 11 27 08.60 & 29 07 31.6 & $14.99\pm0.05$ & $15.60\pm0.04$ & 0.024 & 0.09 & 0.14 \\ 
cs803	& 11 28 00.58 & 29 30 40.2 & $12.07\pm0.04$ & $12.58\pm0.03$ & 0.022 & 0.01 & 0.01 \\ 
cs804	& 11 28 04.16 & 29 30 38.2 & $15.97\pm0.06$ & $16.41\pm0.06$ & 0.022 & 0.00 & 0.00 \\ 
cs805	& 11 28 05.01 & 28 49 22.7 & $16.16\pm0.03$ & $16.77\pm0.03$ & 0.024 & 0.09 & 0.14 \\ 
cs806	& 11 28 33.72 & 28 45 24.4 & $16.30\pm0.05$ & $17.01\pm0.13$ & 0.024 & 0.20 & 0.28 \\ 
cs807	& 11 29 01.33 & 28 49 14.2 & $15.09\pm0.04$ & $15.65\pm0.03$ & 0.025 & 0.02 & 0.04 \\ 
cs808	& 11 29 28.02 & 28 45 25.6 & $16.21\pm0.11$ & $16.81\pm0.09$ & 0.024 & 0.08 & 0.13 \\ 
cs809	& 11 29 46.23 & 29 23 45.6 & $16.29\pm0.05$ & $16.76\pm0.10$ & 0.022 & 0.04 & 0.04 \\ 
cs802\tablenotemark{c}	& 11 30 33.69 & 28 36 58.4 & $16.33\pm0.05$ & $16.78\pm0.10$ & 0.024 & 0.01 & 0.01 \\ 
cs810	& 11 31 00.56 & 29 40 18.6 & $14.90\pm0.04$ & $15.43\pm0.04$ & 0.022 & 0.03 & 0.06 \\ 
cs811	& 11 31 04.20 & 29 18 06.5 & $14.02\pm0.04$ & $14.64\pm0.03$ & 0.022 & 0.04 & 0.06 \\ 
cs813	& 11 32 06.07 & 29 20 12.7 & $16.15\pm0.03$ & $16.78\pm0.03$ & 0.023 & 0.14 & 0.21 \\ 
cs3175	& 11 32 23.86 & 28 56 07.0 & $16.34\pm0.05$ & $16.96\pm0.04$ & 0.024 & 0.12 & 0.18 \\ 
cs815	& 11 32 47.65 & 28 56 50.0 & $16.41\pm0.10$ & $17.10\pm0.08$ & 0.024 & 0.20 & 0.28 \\ 
cs816	& 11 32 52.97 & 28 57 36.1 & $16.07\pm0.04$ & $16.76\pm0.04$ & 0.024 & 0.19 & 0.28 \\ 
cs817	& 11 33 03.31 & 28 47 01.7 & $16.19\pm0.05$ & $16.82\pm0.03$ & 0.024 & 0.12 & 0.18 \\ 
cs819	& 11 33 17.95 & 29 20 15.6 & $15.62\pm0.04$ & $16.11\pm0.03$ & 0.024 & 0.03 & 0.04 \\ 
cs820	& 11 33 26.95 & 28 56 22.7 & $14.39\pm0.04$ & $15.00\pm0.04$ & 0.024 & 0.04 & 0.06 \\ 
cs821	& 11 33 40.75 & 29 29 06.8 & $15.95\pm0.05$ & $16.62\pm0.04$ & 0.023 & 0.11 & 0.16 \\ 
cs822	& 11 33 41.82 & 29 29 28.7 & $15.94\pm0.05$ & $16.65\pm0.04$ & 0.023 & 0.13 & 0.18 \\ 
cs812	& 11 33 46.95 & 29 09 22.1 & $16.35\pm0.03$ & $16.74\pm0.03$ & 0.022 & 0.01 & 0.00 \\ 
cs824	& 11 33 57.55 & 28 59 14.0 & $15.73\pm0.04$ & $16.17\pm0.03$ & 0.024 & 0.01 & 0.01 \\ 
cs826	& 11 34 21.06 & 28 56 20.2 & $16.05\pm0.05$ & $16.60\pm0.03$ & 0.024 & 0.07 & 0.11 \\ 
cs828	& 11 35 17.05 & 29 33 12.9 & $16.39\pm0.03$ & $17.02\pm0.03$ & 0.022 & 0.15 & 0.23 \\ 
cs830	& 11 36 04.93 & 29 41 56.4 & $16.09\pm0.06$ & $16.59\pm0.05$ & 0.023 & 0.03 & 0.05 \\ 
cs831	& 11 36 32.25 & 28 59 20.5 & $16.15\pm0.07$ & $16.84\pm0.08$ & 0.023 & 0.18 & 0.25 \\ 
cs832	& 11 36 35.94 & 29 32 39.9 & $15.76\pm0.06$ & $16.40\pm0.05$ & 0.022 & 0.10 & 0.15 \\ 
cs3176	& 11 36 48.27 & 29 37 55.9 & $16.25\pm0.06$ & $16.92\pm0.09$ & 0.023 & 0.18 & 0.27 \\ 
cs833	& 11 37 09.59 & 28 46 21.8 & $16.20\pm0.05$ & $16.86\pm0.05$ & 0.022 & 0.17 & 0.24 \\ 
cs827	& 11 37 49.54 & 29 17 14.4 & $16.28\pm0.03$ & $16.72\pm0.05$ & 0.022 & 0.01 & 0.01 \\ 
cs3177	& 11 38 06.32 & 29 34 46.3 & $16.26\pm0.07$ & $16.90\pm0.06$ & 0.022 & 0.16 & 0.24 \\ 
cs834	& 11 38 10.67 & 29 32 38.4 & $15.56\pm0.05$ & $16.24\pm0.04$ & 0.022 & 0.18 & 0.26 \\ 
cs835	& 11 38 40.20 & 29 17 14.3 & $15.64\pm0.05$ & $16.27\pm0.15$ & 0.024 & 0.15 & 0.22 \\ 
cs3178	& 11 38 40.99 & 29 17 18.1 & $16.30\pm0.05$ & $16.92\pm0.05$ & 0.024 & 0.14 & 0.22 \\ 
cs836	& 11 39 21.36 & 29 06 13.2 & $16.28\pm0.04$ & $16.73\pm0.05$ & 0.024 & 0.04 & 0.04 \\ 
cs3180	& 11 39 36.13 & 28 56 10.8 & $16.19\pm0.05$ & $16.86\pm0.04$ & 0.022 & 0.19 & 0.28 \\ 
cs837	& 11 40 39.19 & 28 51 49.5 & $14.17\pm0.04$ & $14.56\pm0.04$ & 0.022 & 0.01 & 0.00 \\ 
cs3183	& 11 40 39.62 & 29 32 26.0 & $16.30\pm0.05$ & $16.87\pm0.05$ & 0.021 & 0.07 & 0.12 \\ 
cs838	& 11 41 33.49 & 28 47 00.5 & $16.17\pm0.08$ & $16.80\pm0.08$ & 0.024 & 0.08 & 0.13 \\ 
cs3185	& 11 41 46.21 & 28 56 36.1 & $15.96\pm0.09$ & $16.50\pm0.28$ & 0.023 & 0.07 & 0.09 \\ 
cs839	& 11 42 14.11 & 28 50 29.4 & $15.73\pm0.04$ & $16.30\pm0.04$ & 0.025 & 0.09 & 0.15 \\ 
cs3187	& 11 42 54.38 & 28 54 48.7 & $16.04\pm0.06$ & $16.63\pm0.06$ & 0.022 & 0.10 & 0.15 \\ 
cs840	& 11 44 05.43 & 29 30 53.1 & $16.09\pm0.05$ & $16.74\pm0.04$ & 0.024 & 0.13 & 0.18 \\ 
cs841	& 11 44 12.18 & 28 57 02.4 & $15.83\pm0.03$ & $16.37\pm0.03$ & 0.021 & 0.04 & 0.08 \\ 
cs842	& 11 44 32.97 & 29 20 55.7 & $15.30\pm0.04$ & $15.87\pm0.04$ & 0.023 & 0.06 & 0.11 \\ 
cs3186	& 11 44 40.27 & 28 35 38.6 & $16.33\pm0.05$ & $16.78\pm0.03$ & 0.025 & 0.04 & 0.04 \\ 
cs3189	& 11 45 01.18 & 29 39 02.8 & $16.32\pm0.05$ & $16.86\pm0.04$ & 0.025 & 0.06 & 0.10 \\ 
cs843	& 11 45 18.15 & 29 38 55.3 & $15.63\pm0.05$ & $16.26\pm0.04$ & 0.025 & 0.12 & 0.17 \\ 
cs844	& 11 45 39.73 & 29 34 39.6 & $15.92\pm0.04$ & $16.48\pm0.04$ & 0.023 & 0.07 & 0.12 \\ 
cs845	& 11 45 46.75 & 29 28 17.4 & $15.39\pm0.04$ & $15.98\pm0.03$ & 0.022 & 0.03 & 0.06 \\ 
cs846	& 11 45 58.41 & 29 19 57.7 & $14.79\pm0.03$ & $15.37\pm0.03$ & 0.023 & 0.02 & 0.04 \\ 
cs847	& 11 45 59.68 & 29 27 57.6 & $15.80\pm0.04$ & $16.34\pm0.03$ & 0.023 & 0.06 & 0.10 \\ 
cs848	& 11 46 02.12 & 29 35 19.4 & $16.13\pm0.04$ & $16.55\pm0.04$ & 0.022 & 0.01 & 0.01 \\ 
cs3190	& 11 46 17.95 & 28 53 58.3 & $16.30\pm0.04$ & $17.04\pm0.04$ & 0.024 & 0.23 & 0.32 \\ 
cs3192	& 11 46 25.65 & 29 35 46.6 & $16.28\pm0.06$ & $16.98\pm0.05$ & 0.021 & 0.21 & 0.30 \\ 
cs850	& 11 47 07.90 & 29 34 39.1 & $13.45\pm0.04$ & $14.08\pm0.04$ & 0.022 & 0.03 & 0.05 \\ 
cs851	& 11 47 08.11 & 29 37 27.3 & $15.68\pm0.04$ & $16.07\pm0.03$ & 0.022 & 0.01 & 0.00 \\ 
cs852	& 11 47 38.76 & 29 23 03.5 & $15.82\pm0.04$ & $16.42\pm0.04$ & 0.022 & 0.06 & 0.10 \\ 
cs3195	& 11 47 39.23 & 29 10 22.4 & $16.20\pm0.05$ & $16.83\pm0.04$ & 0.023 & 0.16 & 0.23 \\ 
cs853	& 11 47 41.89 & 29 22 39.2 & $16.21\pm0.04$ & $16.82\pm0.04$ & 0.022 & 0.06 & 0.10 \\ 
cs3196	& 11 47 51.53 & 29 01 28.8 & $16.32\pm0.06$ & $16.93\pm0.05$ & 0.023 & 0.06 & 0.10 \\ 
cs854	& 11 48 00.68 & 29 07 20.7 & $16.04\pm0.04$ & $16.63\pm0.06$ & 0.023 & 0.04 & 0.08 \\ 
cs855	& 11 48 10.67 & 29 16 42.9 & $16.07\pm0.05$ & $16.66\pm0.03$ & 0.023 & 0.05 & 0.09 \\ 
cs856	& 11 48 17.63 & 29 21 01.9 & $15.81\pm0.06$ & $16.27\pm0.04$ & 0.023 & 0.02 & 0.02 \\ 
cs857	& 11 48 26.90 & 29 06 29.6 & $15.15\pm0.04$ & $15.79\pm0.03$ & 0.023 & 0.06 & 0.10 \\ 
cs858	& 11 48 30.89 & 29 06 14.8 & $15.90\pm0.04$ & $16.51\pm0.03$ & 0.023 & 0.05 & 0.09 \\ 
cs859	& 11 48 31.03 & 29 05 51.8 & $16.15\pm0.09$ & $16.76\pm0.06$ & 0.023 & 0.06 & 0.09 \\ 
cs860	& 11 48 45.94 & 29 38 28.7 & $14.17\pm0.04$ & $14.85\pm0.03$ & 0.023 & 0.04 & 0.06 \\ 
cs861	& 11 48 55.22 & 29 01 08.8 & $16.10\pm0.04$ & $16.74\pm0.03$ & 0.023 & 0.11 & 0.17 \\ 
cs862	& 11 48 56.46 & 29 10 39.9 & $16.30\pm0.04$ & $16.86\pm0.04$ & 0.022 & 0.07 & 0.11 \\ 
cs863	& 11 49 19.63 & 29 37 00.0 & $16.09\pm0.04$ & $16.70\pm0.04$ & 0.020 & 0.07 & 0.12 \\ 
cs864	& 11 49 37.39 & 29 35 04.2 & $15.97\pm0.04$ & $16.58\pm0.04$ & 0.021 & 0.05 & 0.08 \\ 
cs865	& 11 49 49.42 & 29 13 00.6 & $15.59\pm0.04$ & $16.17\pm0.04$ & 0.021 & 0.04 & 0.08 \\ 
cs867	& 11 49 52.29 & 29 25 38.8 & $14.37\pm0.05$ & $14.91\pm0.05$ & 0.021 & 0.04 & 0.07 \\ 
cs868	& 11 49 56.12 & 28 58 56.5 & $14.91\pm0.04$ & $15.54\pm0.04$ & 0.023 & 0.05 & 0.08 \\ 
cs869	& 11 49 56.39 & 29 17 01.8 & $15.02\pm0.05$ & $15.58\pm0.08$ & 0.022 & 0.04 & 0.08 \\ 
cs870	& 11 50 11.43 & 29 16 03.9 & $15.91\pm0.03$ & $16.38\pm0.03$ & 0.021 & 0.01 & 0.02 \\ 
cs871	& 11 50 21.22 & 29 00 25.7 & $15.92\pm0.10$ & $16.32\pm0.09$ & 0.023 & 0.01 & 0.00 \\ 
cs872	& 11 50 47.74 & 29 09 17.1 & $16.16\pm0.05$ & $16.78\pm0.04$ & 0.023 & 0.05 & 0.08 \\ 
cs873	& 11 50 56.25 & 29 02 07.6 & $15.94\pm0.05$ & $16.59\pm0.04$ & 0.022 & 0.09 & 0.13 \\ 
cs874	& 11 51 01.72 & 29 01 48.0 & $15.03\pm0.04$ & $15.52\pm0.04$ & 0.022 & 0.01 & 0.03 \\ 
cs875	& 11 51 05.48 & 29 17 19.5 & $16.11\pm0.03$ & $16.62\pm0.03$ & 0.021 & 0.03 & 0.04 \\ 
cs876	& 11 51 18.84 & 28 48 14.1 & $15.88\pm0.04$ & $16.55\pm0.05$ & 0.024 & 0.18 & 0.26 \\ 
cs878	& 11 51 31.82 & 29 14 49.5 & $16.02\pm0.05$ & $16.62\pm0.04$ & 0.023 & 0.06 & 0.10 \\ 
cs879	& 11 51 44.67 & 29 16 40.5 & $15.28\pm0.05$ & $15.93\pm0.04$ & 0.023 & 0.06 & 0.09 \\ 
cs880	& 11 52 13.72 & 29 04 32.8 & $16.03\pm0.05$ & $16.47\pm0.03$ & 0.024 & 0.01 & 0.01 \\ 
cs882	& 11 52 47.34 & 29 19 43.6 & $13.30\pm0.10$ & $13.90\pm0.11$ & 0.022 & 0.03 & 0.06 \\ 
cs883	& 11 52 58.06 & 29 02 14.2 & $16.22\pm0.04$ & $16.83\pm0.03$ & 0.024 & 0.12 & 0.18 \\ 
cs884	& 11 53 43.84 & 29 15 10.9 & $15.08\pm0.03$ & $15.60\pm0.03$ & 0.025 & 0.03 & 0.05 \\ 
cs885	& 11 54 04.14 & 29 33 46.9 & $16.03\pm0.09$ & $16.61\pm0.10$ & 0.022 & 0.04 & 0.07 \\ 
cs886	& 11 54 37.95 & 28 58 39.6 & $16.03\pm0.04$ & $16.50\pm0.04$ & 0.026 & 0.01 & 0.02 \\ 
cs887	& 11 54 48.15 & 29 35 52.3 & $15.58\pm0.05$ & $16.16\pm0.04$ & 0.019 & 0.04 & 0.07 \\ 
cs888	& 11 54 55.82 & 29 20 33.9 & $15.84\pm0.03$ & $16.26\pm0.03$ & 0.023 & 0.01 & 0.00 \\ 
cs889	& 11 55 15.21 & 29 15 49.0 & $15.94\pm0.03$ & $16.42\pm0.03$ & 0.023 & 0.02 & 0.04 \\ 
cs890	& 11 55 36.65 & 29 21 04.3 & $15.57\pm0.03$ & $16.13\pm0.03$ & 0.023 & 0.04 & 0.07 \\ 
cs891	& 11 56 10.84 & 28 46 09.3 & $15.46\pm0.04$ & $16.10\pm0.03$ & 0.021 & 0.09 & 0.13 \\ 
cs892	& 11 56 40.60 & 29 21 01.9 & $16.07\pm0.04$ & $16.55\pm0.04$ & 0.019 & 0.05 & 0.06 \\ 
cs893	& 11 56 41.48 & 28 50 08.8 & $15.79\pm0.03$ & $16.36\pm0.03$ & 0.021 & 0.06 & 0.11 \\ 
cs894	& 11 56 45.92 & 28 51 40.4 & $15.64\pm0.03$ & $16.16\pm0.03$ & 0.021 & 0.04 & 0.06 \\ 
cs895	& 11 56 50.75 & 29 41 01.1 & $16.23\pm0.05$ & $16.78\pm0.05$ & 0.018 & 0.05 & 0.09 \\ 
cs896	& 11 57 35.70 & 29 14 13.5 & $16.02\pm0.04$ & $16.45\pm0.06$ & 0.020 & 0.01 & 0.01 \\ 
cs3210	& 11 57 39.94 & 29 08 12.7 & $16.26\pm0.04$ & $16.85\pm0.07$ & 0.021 & 0.13 & 0.22 \\ 
cs897	& 11 57 51.68 & 29 02 22.6 & $13.80\pm0.12$ & $14.26\pm0.12$ & 0.020 & 0.01 & 0.01 \\ 
cs3212	& 11 58 38.43 & 29 40 04.5 & $16.24\pm0.05$ & $16.68\pm0.04$ & 0.020 & 0.03 & 0.02 \\ 
cs898	& 11 58 51.42 & 28 59 06.2 & $15.54\pm0.12$ & $16.04\pm0.14$ & 0.023 & 0.02 & 0.04 \\ 
cs899	& 11 58 53.84 & 29 33 27.5 & $16.15\pm0.05$ & $16.60\pm0.04$ & 0.023 & 0.03 & 0.02 \\ 
cs3213\tablenotemark{c}	& 11 58 59.09 & 29 11 36.2 & $16.00\pm0.10$ & $16.40\pm0.06$ & 0.021 & 0.00 & 0.00 \\ 
cs900	& 11 59 44.67 & 29 29 37.9 & $16.04\pm0.05$ & $16.69\pm0.04$ & 0.021 & 0.12 & 0.18 \\ 
cs901	& 11 59 48.66 & 29 38 26.6 & $14.90\pm0.04$ & $15.38\pm0.04$ & 0.022 & 0.01 & 0.02 \\ 
cs902	& 11 59 48.87 & 29 09 29.4 & $15.93\pm0.06$ & $16.54\pm0.04$ & 0.022 & 0.09 & 0.14 \\ 
cs904	& 12 00 24.95 & 28 54 57.1 & $16.07\pm0.04$ & $16.72\pm0.03$ & 0.020 & 0.09 & 0.14 \\ 
cs905	& 12 00 28.91 & 29 09 14.0 & $15.77\pm0.04$ & $16.41\pm0.03$ & 0.023 & 0.10 & 0.15 \\ 
cs906	& 12 00 31.92 & 29 00 17.4 & $15.16\pm0.04$ & $15.81\pm0.04$ & 0.020 & 0.10 & 0.15 \\ 
cs907	& 12 00 32.52 & 28 59 07.0 & $16.33\pm0.06$ & $16.95\pm0.04$ & 0.020 & 0.09 & 0.14 \\ 
cs908	& 12 00 35.63 & 29 11 45.8 & $15.45\pm0.04$ & $16.08\pm0.03$ & 0.022 & 0.10 & 0.15 \\ 
cs910	& 12 00 53.90 & 28 52 39.7 & $15.84\pm0.05$ & $16.26\pm0.05$ & 0.020 & 0.02 & 0.01 \\ 
cs911	& 12 00 59.58 & 29 03 04.5 & $16.11\pm0.06$ & $16.59\pm0.03$ & 0.021 & 0.04 & 0.04 \\ 
cs912	& 12 01 05.91 & 28 59 43.2 & $15.74\pm0.05$ & $16.20\pm0.03$ & 0.020 & 0.00 & 0.01 \\ 
cs913	& 12 01 09.97 & 29 17 20.9 & $15.71\pm0.04$ & $16.32\pm0.04$ & 0.021 & 0.09 & 0.14 \\ 
cs914	& 12 01 32.58 & 28 56 07.0 & $15.05\pm0.04$ & $15.58\pm0.03$ & 0.019 & 0.03 & 0.06 \\ 
cs915	& 12 01 44.21 & 29 25 44.0 & $16.19\pm0.06$ & $16.68\pm0.05$ & 0.020 & 0.03 & 0.04 \\ 
cs916	& 12 01 45.07 & 29 42 36.6 & $15.72\pm0.03$ & $16.35\pm0.04$ & 0.022 & 0.08 & 0.13 \\ 
cs918	& 12 02 05.32 & 28 51 27.5 & $16.17\pm0.05$ & $16.59\pm0.06$ & 0.018 & 0.01 & 0.01 \\ 
cs919	& 12 02 22.60 & 29 39 04.6 & $16.25\pm0.04$ & $16.85\pm0.07$ & 0.020 & 0.08 & 0.12 \\ 
cs920	& 12 02 24.49 & 29 22 34.2 & $16.01\pm0.03$ & $16.38\pm0.04$ & 0.018 & 0.01 & 0.00 \\ 
cs921	& 12 02 25.36 & 29 28 14.0 & $14.61\pm0.04$ & $15.00\pm0.03$ & 0.019 & 0.00 & 0.00 \\ 
cs922	& 12 02 29.46 & 29 35 17.9 & $16.13\pm0.06$ & $16.75\pm0.06$ & 0.019 & 0.09 & 0.14 \\ 
cs924	& 12 02 29.49 & 29 02 05.7 & $15.86\pm0.11$ & $16.50\pm0.10$ & 0.018 & 0.10 & 0.15 \\ 
cs923	& 12 02 29.51 & 29 00 48.5 & $15.22\pm0.05$ & $15.87\pm0.04$ & 0.019 & 0.11 & 0.16 \\ 
cs925	& 12 02 32.49 & 29 28 35.6 & $16.21\pm0.03$ & $16.61\pm0.06$ & 0.019 & 0.02 & 0.00 \\ 
cs926	& 12 02 45.29 & 28 51 57.2 & $15.63\pm0.04$ & $16.12\pm0.05$ & 0.021 & 0.01 & 0.03 \\ 
cs927	& 12 02 45.64 & 29 00 03.7 & $15.65\pm0.05$ & $16.24\pm0.04$ & 0.019 & 0.08 & 0.13 \\ 
cs928	& 12 02 46.10 & 29 22 58.5 & $16.11\pm0.04$ & $16.71\pm0.04$ & 0.016 & 0.09 & 0.15 \\ 
cs929	& 12 02 53.50 & 29 04 13.9 & $16.15\pm0.04$ & $16.82\pm0.04$ & 0.018 & 0.11 & 0.16 \\ 
cs930	& 12 03 19.72 & 29 14 28.5 & $16.02\pm0.05$ & $16.55\pm0.05$ & 0.019 & 0.04 & 0.07 \\ 
cs931	& 12 03 21.38 & 29 25 10.0 & $14.08\pm0.03$ & $14.48\pm0.03$ & 0.018 & 0.00 & 0.00 \\ 
cs932	& 12 03 34.30 & 29 41 52.1 & $16.19\pm0.06$ & $16.74\pm0.06$ & 0.017 & 0.04 & 0.08 \\ 
cs934	& 12 03 40.78 & 29 37 35.4 & $16.02\pm0.05$ & $16.49\pm0.04$ & 0.016 & 0.02 & 0.03 \\ 
cs935	& 12 03 42.78 & 29 38 19.2 & $15.95\pm0.05$ & $16.46\pm0.04$ & 0.016 & 0.02 & 0.03 \\ 
cs936	& 12 03 48.50 & 29 37 45.6 & $16.07\pm0.05$ & $16.65\pm0.04$ & 0.016 & 0.11 & 0.17 \\ 
cs937	& 12 03 49.67 & 29 42 56.8 & $14.72\pm0.04$ & $15.16\pm0.04$ & 0.016 & 0.00 & 0.01 \\ 
cs939	& 12 04 30.00 & 28 55 34.5 & $15.50\pm0.05$ & $16.27\pm0.04$ & 0.023 & 0.15 & 0.20 \\ 
cs940	& 12 04 35.48 & 29 39 48.1 & $16.29\pm0.06$ & $16.95\pm0.08$ & 0.015 & 0.19 & 0.28 \\ 
cs941	& 12 05 02.18 & 28 52 18.2 & $15.78\pm0.07$ & $16.21\pm0.06$ & 0.024 & 0.01 & 0.01 \\ 
cs942	& 12 05 02.99 & 29 02 52.2 & $16.16\pm0.04$ & $16.74\pm0.03$ & 0.023 & 0.07 & 0.12 \\ 
cs3219\tablenotemark{c}	& 12 05 05.24 & 28 57 55.2 & $16.29\pm0.18$ & $16.51\pm0.11$ & 0.017 & 0.00 & -0.03 \\ 
cs943	& 12 05 12.78 & 28 46 55.2 & $14.00\pm0.05$ & $14.48\pm0.11$ & 0.024 & 0.01 & 0.01 \\ 
cs944	& 12 05 29.95 & 29 11 45.2 & $15.36\pm0.04$ & $15.86\pm0.04$ & 0.021 & 0.01 & 0.03 \\ 
cs945	& 12 06 12.47 & 29 42 50.3 & $15.20\pm0.04$ & $15.81\pm0.04$ & 0.018 & 0.08 & 0.12 \\ 
cs946	& 12 06 13.12 & 29 40 39.2 & $16.16\pm0.05$ & $16.76\pm0.05$ & 0.018 & 0.07 & 0.12 \\ 
cs947	& 12 06 45.64 & 29 28 11.5 & $15.86\pm0.05$ & $16.49\pm0.03$ & 0.020 & 0.09 & 0.13 \\ 
cs948	& 12 07 25.59 & 29 08 48.4 & $15.32\pm0.04$ & $15.90\pm0.04$ & 0.020 & 0.03 & 0.05 \\ 
cs949	& 12 07 44.77 & 29 12 53.0 & $15.83\pm0.03$ & $16.47\pm0.05$ & 0.020 & 0.09 & 0.13 \\ 
cs3222\tablenotemark{c}	& 12 08 24.57 & 29 10 05.6 & $16.30\pm0.09$ & $16.62\pm0.04$ & 0.019 & 0.00 & -0.01 \\ 
cs3226	& 12 08 35.66 & 29 32 29.7 & $16.37\pm0.04$ & $17.09\pm0.04$ & 0.019 & 0.22 & 0.31 \\ 
cs951	& 12 08 40.95 & 29 10 45.2 & $15.20\pm0.05$ & $15.83\pm0.05$ & 0.019 & 0.07 & 0.11 \\ 
cs952	& 12 08 41.27 & 29 41 03.9 & $15.41\pm0.05$ & $16.10\pm0.04$ & 0.021 & 0.20 & 0.29 \\ 
cs953	& 12 08 43.26 & 28 44 38.0 & $16.02\pm0.08$ & $16.72\pm0.11$ & 0.019 & 0.20 & 0.28 \\ 
cs954	& 12 08 47.29 & 29 18 17.6 & $12.70\pm0.04$ & $13.27\pm0.04$ & 0.020 & 0.01 & 0.03 \\ 
cs955	& 12 08 50.92 & 29 22 52.6 & $14.65\pm0.04$ & $15.29\pm0.04$ & 0.020 & 0.07 & 0.11 \\ 
cs957	& 12 09 01.39 & 29 15 01.5 & $13.43\pm0.05$ & $13.99\pm0.04$ & 0.020 & 0.01 & 0.03 \\ 
cs958	& 12 09 02.53 & 28 44 21.6 & $16.31\pm0.06$ & $16.88\pm0.04$ & 0.020 & 0.07 & 0.12 \\ 
cs959	& 12 09 09.57 & 29 16 25.0 & $15.35\pm0.04$ & $15.76\pm0.05$ & 0.021 & 0.00 & 0.00 \\ 
cs960	& 12 09 10.08 & 29 10 36.8 & $12.63\pm0.04$ & $13.10\pm0.03$ & 0.021 & 0.01 & 0.01 \\ 
cs961	& 12 09 30.35 & 28 53 14.4 & $15.31\pm0.05$ & $15.75\pm0.05$ & 0.019 & 0.02 & 0.02 \\ 
cs962	& 12 09 32.32 & 29 30 10.9 & $15.53\pm0.02$ & $16.13\pm0.02$ & 0.021 & 0.06 & 0.10 \\ 
cs963	& 12 09 42.52 & 29 23 10.9 & $15.83\pm0.04$ & $16.47\pm0.04$ & 0.021 & 0.11 & 0.16 \\ 
cs964	& 12 09 56.36 & 29 18 08.5 & $15.46\pm0.04$ & $16.10\pm0.04$ & 0.019 & 0.09 & 0.14 \\ 
cs966	& 12 10 36.17 & 29 00 02.0 & $15.83\pm0.05$ & $16.37\pm0.03$ & 0.019 & 0.06 & 0.09 \\ 
cs967	& 12 11 14.61 & 29 22 41.5 & $16.00\pm0.03$ & $16.64\pm0.03$ & 0.020 & 0.13 & 0.19 \\ 
cs968	& 12 11 24.37 & 28 56 39.0 & $15.91\pm0.04$ & $16.46\pm0.04$ & 0.018 & 0.06 & 0.09 \\ 
cs969	& 12 11 31.86 & 29 05 22.0 & $13.30\pm0.06$ & $13.94\pm0.05$ & 0.017 & 0.04 & 0.06 \\ 
cs970	& 12 11 44.46 & 29 02 31.8 & $15.90\pm0.06$ & $16.40\pm0.06$ & 0.019 & 0.04 & 0.05 \\ 
cs971	& 12 11 53.47 & 29 19 00.5 & $16.00\pm0.05$ & $16.70\pm0.05$ & 0.019 & 0.20 & 0.28 \\ 
cs972	& 12 11 56.80 & 29 30 33.9 & $15.74\pm0.06$ & $16.31\pm0.05$ & 0.022 & 0.08 & 0.14 \\ 
cs973	& 12 12 03.64 & 29 25 02.7 & $15.52\pm0.03$ & $15.89\pm0.03$ & 0.019 & 0.00 & 0.00 \\ 
cs974	& 12 12 18.80 & 29 10 46.0 & $11.73\pm0.06$ & $12.34\pm0.05$ & 0.019 & 0.02 & 0.03 \\ 
cs975	& 12 12 20.97 & 29 12 31.0 & $12.95\pm0.07$ & $13.34\pm0.06$ & 0.020 & 0.00 & 0.00 \\ 
cs976	& 12 12 22.50 & 29 30 28.7 & $15.96\pm0.05$ & $16.62\pm0.04$ & 0.020 & 0.14 & 0.20 \\ 
cs3234	& 12 12 22.87 & 29 29 47.3 & $16.26\pm0.08$ & $16.94\pm0.07$ & 0.020 & 0.15 & 0.21 \\ 
cs977	& 12 12 24.37 & 28 49 01.9 & $13.67\pm0.04$ & $14.22\pm0.03$ & 0.020 & 0.01 & 0.02 \\ 
cs978	& 12 12 26.91 & 29 08 57.2 & $13.07\pm0.07$ & $13.64\pm0.05$ & 0.020 & 0.01 & 0.03 \\ 
cs979	& 12 12 31.16 & 29 10 05.8 & $12.77\pm0.06$ & $13.45\pm0.04$ & 0.020 & 0.03 & 0.04 \\ 
cs980	& 12 12 42.29 & 29 24 29.3 & $15.73\pm0.04$ & $16.36\pm0.04$ & 0.020 & 0.13 & 0.18 \\ 
cs3235	& 12 13 03.87 & 29 30 20.9 & $16.23\pm0.05$ & $16.89\pm0.04$ & 0.020 & 0.13 & 0.18 \\ 
cs981	& 12 13 04.77 & 29 33 36.1 & $16.10\pm0.05$ & $16.62\pm0.04$ & 0.021 & 0.05 & 0.07 \\ 
cs982	& 12 13 05.42 & 29 33 12.6 & $16.31\pm0.10$ & $16.95\pm0.09$ & 0.021 & 0.16 & 0.24 \\ 
cs983	& 12 13 13.91 & 28 50 10.4 & $14.01\pm0.05$ & $14.49\pm0.04$ & 0.021 & 0.01 & 0.01 \\ 
cs984	& 12 13 22.02 & 29 13 01.1 & $16.36\pm0.05$ & $17.02\pm0.05$ & 0.022 & 0.18 & 0.27 \\ 
cs985	& 12 13 28.25 & 29 15 25.2 & $15.75\pm0.06$ & $16.41\pm0.05$ & 0.021 & 0.18 & 0.27 \\ 
cs986	& 12 13 32.00 & 29 28 54.7 & $14.99\pm0.05$ & $15.44\pm0.04$ & 0.020 & 0.01 & 0.01 \\ 
cs987	& 12 13 33.01 & 28 51 46.1 & $15.37\pm0.05$ & $15.91\pm0.07$ & 0.021 & 0.05 & 0.09 \\ 
cs988	& 12 13 33.20 & 29 16 05.3 & $16.03\pm0.05$ & $16.74\pm0.05$ & 0.021 & 0.21 & 0.30 \\ 
cs989	& 12 13 45.39 & 29 41 03.2 & $16.12\pm0.05$ & $16.77\pm0.05$ & 0.020 & 0.14 & 0.19 \\ 
cs990	& 12 13 47.42 & 29 30 01.8 & $16.11\pm0.02$ & $16.74\pm0.03$ & 0.021 & 0.08 & 0.13 \\ 
cs3240	& 12 13 49.74 & 29 36 43.5 & $16.24\pm0.04$ & $16.77\pm0.04$ & 0.021 & 0.04 & 0.06 \\ 
cs991	& 12 14 04.44 & 29 42 50.8 & $15.97\pm0.03$ & $16.61\pm0.04$ & 0.021 & 0.13 & 0.19 \\ 
cs3242	& 12 14 06.01 & 28 56 39.8 & $16.34\pm0.05$ & $17.01\pm0.06$ & 0.020 & 0.18 & 0.26 \\ 
cs992	& 12 14 10.68 & 28 55 31.6 & $16.28\pm0.05$ & $16.94\pm0.03$ & 0.019 & 0.18 & 0.27 \\ 
cs3243	& 12 14 17.85 & 29 31 43.5 & $16.21\pm0.08$ & $16.27\pm0.07$ & 0.021 & -0.01 & -0.13 \\ 
cs994	& 12 14 18.27 & 29 31 46.4 & $15.33\pm0.06$ & $15.90\pm0.06$ & 0.021 & 0.05 & 0.10 \\ 
cs995	& 12 14 22.58 & 29 08 19.9 & $16.13\pm0.05$ & $16.66\pm0.08$ & 0.021 & 0.06 & 0.08 \\ 
cs996	& 12 14 34.48 & 28 43 51.1 & $16.22\pm0.05$ & $16.79\pm0.04$ & 0.019 & 0.07 & 0.12 \\ 
cs3244	& 12 14 40.32 & 29 17 19.5 & $15.91\pm0.04$ & $16.54\pm0.05$ & 0.019 & 0.09 & 0.13 \\ 
cs997	& 12 14 45.42 & 29 18 53.7 & $15.86\pm0.05$ & $16.49\pm0.05$ & 0.019 & 0.09 & 0.13 \\ 
cs998	& 12 15 03.52 & 29 06 02.1 & $15.97\pm0.04$ & $16.61\pm0.05$ & 0.020 & 0.13 & 0.19 \\ 
cs1001	& 12 15 16.15 & 29 15 08.2 & $15.97\pm0.04$ & $16.62\pm0.04$ & 0.020 & 0.17 & 0.25 \\ 
cs1002	& 12 15 23.76 & 29 10 45.7 & $15.67\pm0.04$ & $16.21\pm0.03$ & 0.021 & 0.02 & 0.04 \\ 
cs1003	& 12 15 33.80 & 28 59 04.6 & $15.90\pm0.04$ & $16.45\pm0.05$ & 0.020 & 0.06 & 0.10 \\ 
cs1004	& 12 15 36.62 & 28 59 25.9 & $15.22\pm0.05$ & $15.65\pm0.04$ & 0.020 & 0.01 & 0.01 \\ 
cs1005	& 12 15 39.60 & 29 25 14.3 & $16.20\pm0.04$ & $16.83\pm0.07$ & 0.021 & 0.09 & 0.14 \\ 
cs1006	& 12 16 14.12 & 28 45 45.1 & $14.13\pm0.06$ & $14.72\pm0.03$ & 0.025 & 0.03 & 0.05 \\ 
cs3245\tablenotemark{c}	& 12 16 43.17 & 28 43 56.2 & $15.10\pm0.04$ & $15.49\pm0.04$ & 0.026 & 0.00 & 0.00 \\ 
cs1007	& 12 16 44.50 & 28 45 11.4 & $16.05\pm0.05$ & $16.72\pm0.06$ & 0.026 & 0.17 & 0.24 \\ 
cs1008\tablenotemark{c}	& 12 16 51.40 & 29 03 17.3 & $16.17\pm0.14$ & $16.60\pm0.07$ & 0.023 & 0.00 & 0.00 \\ 
cs3246	& 12 17 29.60 & 29 12 21.8 & $16.25\pm0.05$ & $16.86\pm0.07$ & 0.023 & 0.12 & 0.18 \\ 
cs1011	& 12 17 56.73 & 29 07 15.9 & $15.72\pm0.04$ & $16.19\pm0.04$ & 0.024 & 0.02 & 0.02 \\ 
cs3248	& 12 18 02.83 & 29 24 39.0 & $16.34\pm0.04$ & $16.98\pm0.08$ & 0.023 & 0.12 & 0.18 \\ 
cs1012	& 12 18 12.21 & 29 15 05.6 & $15.80\pm0.07$ & $16.16\pm0.17$ & 0.024 & 0.00 & -0.01 \\ 
cs1013	& 12 18 19.36 & 29 15 13.4 & $14.68\pm0.05$ & $15.08\pm0.05$ & 0.024 & 0.01 & 0.00 \\ 
cs1014	& 12 18 23.32 & 28 58 09.9 & $15.97\pm0.04$ & $16.48\pm0.05$ & 0.023 & 0.04 & 0.06 \\ 
cs1015	& 12 18 35.92 & 28 48 13.1 & $15.71\pm0.04$ & $16.34\pm0.03$ & 0.023 & 0.09 & 0.14 \\ 
cs1016	& 12 18 41.58 & 28 49 24.3 & $16.29\pm0.05$ & $16.95\pm0.04$ & 0.022 & 0.10 & 0.15 \\ 
cs1017	& 12 18 44.48 & 29 22 47.6 & $15.90\pm0.05$ & $16.32\pm0.06$ & 0.024 & 0.01 & 0.01 \\ 
cs3251	& 12 19 03.14 & 29 21 07.3 & $16.17\pm0.05$ & $16.77\pm0.05$ & 0.023 & 0.06 & 0.10 \\ 
cs1018	& 12 19 32.75 & 28 56 33.0 & $15.04\pm0.04$ & $15.71\pm0.03$ & 0.024 & 0.11 & 0.16 \\ 
cs1020	& 12 19 41.28 & 28 49 32.6 & $14.17\pm0.05$ & $14.77\pm0.04$ & 0.023 & 0.03 & 0.05 \\ 
cs1019	& 12 19 41.30 & 28 47 09.8 & $14.65\pm0.04$ & $15.23\pm0.03$ & 0.022 & 0.03 & 0.05 \\ 
cs1021	& 12 19 41.58 & 28 43 30.4 & $14.11\pm0.04$ & $14.72\pm0.03$ & 0.020 & 0.03 & 0.05 \\ 
cs1022	& 12 19 43.91 & 28 51 46.7 & $14.21\pm0.04$ & $14.74\pm0.03$ & 0.025 & 0.02 & 0.04 \\ 
cs1023	& 12 19 44.13 & 29 34 50.3 & $15.57\pm0.05$ & $16.13\pm0.05$ & 0.023 & 0.05 & 0.10 \\ 
cs1025	& 12 20 04.55 & 28 53 50.1 & $15.08\pm0.04$ & $15.64\pm0.04$ & 0.025 & 0.02 & 0.04 \\ 
cs1027	& 12 20 13.45 & 29 04 09.2 & $15.84\pm0.04$ & $16.36\pm0.04$ & 0.024 & 0.03 & 0.05 \\ 
cs1029	& 12 20 20.80 & 29 18 39.4 & $11.70\pm0.05$ & $12.28\pm0.06$ & 0.026 & 0.01 & 0.01 \\ 
cs1030	& 12 20 32.20 & 29 38 18.8 & $15.43\pm0.04$ & $16.06\pm0.04$ & 0.023 & 0.08 & 0.12 \\ 
cs3254	& 12 20 35.78 & 29 17 59.8 & $16.19\pm0.04$ & $16.82\pm0.04$ & 0.025 & 0.11 & 0.16 \\ 
cs1032	& 12 20 59.50 & 29 07 29.5 & $15.75\pm0.04$ & $16.45\pm0.04$ & 0.021 & 0.20 & 0.28 \\ 
cs1033	& 12 21 00.97 & 29 31 23.4 & $15.81\pm0.05$ & $16.43\pm0.04$ & 0.022 & 0.06 & 0.10 \\ 
cs1034	& 12 21 15.20 & 29 19 32.3 & $16.15\pm0.05$ & $16.55\pm0.07$ & 0.024 & 0.01 & 0.00 \\ 
cs1036\tablenotemark{c}	& 12 21 20.11 & 29 42 55.5 & $14.89\pm0.04$ & $15.43\pm0.04$ & 0.024 & 0.00 & 0.01 \\ 
cs1038	& 12 22 14.90 & 28 48 46.3 & $14.96\pm0.04$ & $15.59\pm0.04$ & 0.026 & 0.07 & 0.12 \\ 
cs1039	& 12 22 19.50 & 28 49 53.5 & $14.55\pm0.04$ & $15.12\pm0.04$ & 0.028 & 0.05 & 0.10 \\ 
cs1040	& 12 22 21.86 & 29 34 52.1 & $15.69\pm0.03$ & $16.14\pm0.03$ & 0.022 & 0.01 & 0.01 \\ 
cs1042	& 12 22 38.91 & 29 26 18.0 & $14.29\pm0.05$ & $14.73\pm0.04$ & 0.023 & 0.01 & 0.01 \\ 
cs1045	& 12 23 16.65 & 28 57 42.3 & $15.19\pm0.04$ & $15.80\pm0.04$ & 0.025 & 0.06 & 0.11 \\ 
cs3256	& 12 23 25.02 & 29 08 42.3 & $16.35\pm0.03$ & $16.81\pm0.03$ & 0.024 & 0.04 & 0.04 \\ 
cs1037\tablenotemark{c}	& 12 24 22.82 & 28 40 29.2 & $16.29\pm0.04$ & $16.70\pm0.06$ & 0.023 & 0.01 & 0.00 \\ 
cs1048	& 12 25 12.29 & 29 39 22.7 & $16.29\pm0.05$ & $16.96\pm0.04$ & 0.020 & 0.10 & 0.15 \\ 
cs1049	& 12 25 20.22 & 29 28 03.8 & $15.73\pm0.04$ & $16.31\pm0.04$ & 0.021 & 0.06 & 0.10 \\ 
cs1050	& 12 25 23.48 & 28 47 04.4 & $15.73\pm0.06$ & $16.41\pm0.04$ & 0.021 & 0.18 & 0.25 \\ 
cs1051	& 12 25 25.48 & 28 56 37.4 & $15.29\pm0.05$ & $15.78\pm0.03$ & 0.024 & 0.03 & 0.04 \\ 
cs3261	& 12 25 27.16 & 28 57 32.0 & $16.32\pm0.04$ & $16.99\pm0.04$ & 0.024 & 0.09 & 0.13 \\ 
cs1052	& 12 25 28.12 & 29 09 49.0 & $15.13\pm0.07$ & $15.74\pm0.05$ & 0.025 & 0.03 & 0.06 \\ 
cs1053	& 12 25 28.90 & 28 55 37.8 & $16.16\pm0.05$ & $16.54\pm0.03$ & 0.024 & 0.02 & 0.00 \\ 
cs1054	& 12 25 47.68 & 29 39 47.2 & $15.40\pm0.04$ & $16.01\pm0.05$ & 0.021 & 0.03 & 0.06 \\ 
cs1055	& 12 26 30.77 & 28 50 48.6 & $16.19\pm0.06$ & $16.48\pm0.05$ & 0.022 & 0.00 & -0.03 \\ 
cs1057	& 12 26 39.49 & 29 33 45.0 & $16.08\pm0.03$ & $16.51\pm0.03$ & 0.020 & 0.02 & 0.02 \\ 
cs1058	& 12 27 08.69 & 28 57 23.0 & $16.03\pm0.04$ & $16.59\pm0.03$ & 0.022 & 0.02 & 0.04 \\ 
cs1059	& 12 27 29.74 & 29 13 55.6 & $16.24\pm0.03$ & $16.68\pm0.05$ & 0.025 & 0.02 & 0.02 \\ 
cs1060	& 12 27 58.78 & 28 49 44.5 & $15.17\pm0.04$ & $15.76\pm0.03$ & 0.020 & 0.05 & 0.09 \\ 
cs3264	& 12 28 53.89 & 28 50 21.5 & $16.29\pm0.04$ & $16.86\pm0.03$ & 0.019 & 0.04 & 0.08 \\ 
cs1061	& 12 28 56.41 & 28 52 09.5 & $15.99\pm0.07$ & $16.48\pm0.07$ & 0.020 & 0.04 & 0.05 \\ 
cs1062	& 12 28 59.32 & 28 51 42.1 & $14.62\pm0.04$ & $15.16\pm0.03$ & 0.019 & 0.02 & 0.04 \\ 
cs1063	& 12 29 18.20 & 29 00 06.0 & $15.16\pm0.09$ & $15.75\pm0.08$ & 0.021 & 0.05 & 0.09 \\ 
cs1064	& 12 29 41.36 & 29 05 42.8 & $15.73\pm0.06$ & $16.41\pm0.05$ & 0.021 & 0.17 & 0.23 \\ 
cs1065	& 12 29 43.03 & 29 05 14.7 & $15.66\pm0.06$ & $16.17\pm0.04$ & 0.021 & 0.06 & 0.07 \\ 
cs1066	& 12 30 02.60 & 28 45 30.4 & $15.64\pm0.04$ & $16.30\pm0.03$ & 0.017 & 0.08 & 0.13 \\ 
cs3268	& 12 30 11.82 & 29 34 18.5 & $16.27\pm0.06$ & $16.79\pm0.08$ & 0.020 & 0.07 & 0.09 \\ 
cs1067	& 12 30 26.86 & 28 59 14.2 & $15.77\pm0.08$ & $16.41\pm0.07$ & 0.018 & 0.07 & 0.12 \\ 
cs3272	& 12 30 53.30 & 29 03 46.1 & $16.27\pm0.04$ & $16.97\pm0.04$ & 0.018 & 0.09 & 0.14 \\ 
cs1068	& 12 30 54.14 & 28 56 20.3 & $16.18\pm0.05$ & $16.79\pm0.03$ & 0.017 & 0.07 & 0.11 \\ 
cs1069	& 12 30 56.71 & 28 51 45.3 & $14.57\pm0.04$ & $15.24\pm0.03$ & 0.017 & 0.08 & 0.12 \\ 
cs1070	& 12 31 00.21 & 28 58 15.0 & $15.07\pm0.04$ & $15.73\pm0.03$ & 0.017 & 0.08 & 0.12 \\ 
cs1072	& 12 31 04.40 & 28 51 09.7 & $14.47\pm0.04$ & $15.11\pm0.03$ & 0.017 & 0.08 & 0.12 \\ 
cs3273	& 12 31 04.52 & 28 51 14.5 & $14.63\pm0.05$ & $15.28\pm0.03$ & 0.017 & 0.08 & 0.13 \\ 
cs3274	& 12 31 08.00 & 28 50 29.0 & $16.30\pm0.04$ & $16.93\pm0.03$ & 0.017 & 0.07 & 0.12 \\ 
cs1073	& 12 31 10.10 & 28 52 04.3 & $15.97\pm0.05$ & $16.59\pm0.04$ & 0.017 & 0.07 & 0.12 \\ 
cs1074	& 12 31 17.21 & 28 53 30.5 & $15.99\pm0.05$ & $16.64\pm0.03$ & 0.017 & 0.08 & 0.12 \\ 
cs1075	& 12 31 22.42 & 29 03 53.7 & $15.83\pm0.04$ & $16.47\pm0.04$ & 0.017 & 0.07 & 0.11 \\ 
cs1076	& 12 31 22.91 & 29 08 11.4 & $12.95\pm0.05$ & $13.52\pm0.03$ & 0.017 & 0.02 & 0.03 \\ 
cs1077	& 12 31 24.06 & 28 51 18.6 & $14.01\pm0.05$ & $14.65\pm0.03$ & 0.017 & 0.07 & 0.12 \\ 
cs1079	& 12 31 55.69 & 28 49 12.7 & $15.26\pm0.05$ & $15.86\pm0.08$ & 0.016 & 0.06 & 0.10 \\ 
cs1080	& 12 32 20.21 & 29 16 59.9 & $15.84\pm0.05$ & $16.46\pm0.05$ & 0.016 & 0.10 & 0.15 \\ 
cs1081	& 12 32 21.79 & 29 24 41.0 & $16.16\pm0.05$ & $16.57\pm0.08$ & 0.018 & 0.01 & 0.00 \\ 
cs1082	& 12 32 38.48 & 28 46 29.8 & $15.32\pm0.06$ & $15.81\pm0.05$ & 0.016 & 0.02 & 0.04 \\ 
cs1083	& 12 32 41.76 & 28 44 22.7 & $16.01\pm0.05$ & $16.69\pm0.03$ & 0.016 & 0.07 & 0.11 \\ 
cs1084	& 12 32 42.98 & 29 42 43.9 & $13.52\pm0.03$ & $13.96\pm0.04$ & 0.020 & 0.01 & 0.01 \\ 
cs1085	& 12 32 43.11 & 28 55 29.2 & $16.05\pm0.06$ & $16.60\pm0.04$ & 0.015 & 0.07 & 0.12 \\ 
cs3278	& 12 32 43.57 & 29 22 53.0 & $14.54\pm0.05$ & $15.05\pm0.04$ & 0.019 & 0.03 & 0.05 \\ 
cs1086	& 12 32 49.66 & 28 57 31.5 & $15.28\pm0.06$ & $15.61\pm0.04$ & 0.016 & 0.00 & -0.02 \\ 
cs1087	& 12 32 50.34 & 29 35 22.2 & $15.75\pm0.04$ & $16.41\pm0.03$ & 0.019 & 0.08 & 0.12 \\ 
cs1088	& 12 33 28.98 & 29 02 06.4 & $15.31\pm0.04$ & $15.96\pm0.05$ & 0.017 & 0.08 & 0.12 \\ 
cs1090	& 12 33 47.83 & 29 42 16.2 & $16.03\pm0.04$ & $16.63\pm0.03$ & 0.018 & 0.10 & 0.15 \\ 
cs1078\tablenotemark{c}	& 12 33 53.88 & 28 54 36.3 & $16.27\pm0.05$ & $16.67\pm0.05$ & 0.017 & 0.00 & 0.00 \\ 
cs1091	& 12 34 00.43 & 29 04 44.8 & $15.19\pm0.04$ & $15.70\pm0.05$ & 0.019 & 0.03 & 0.05 \\ 
cs1093	& 12 34 21.79 & 29 39 20.3 & $15.54\pm0.05$ & $16.03\pm0.05$ & 0.016 & 0.02 & 0.03 \\ 
cs1095	& 12 34 45.07 & 29 14 10.2 & $15.85\pm0.04$ & $16.36\pm0.05$ & 0.021 & 0.03 & 0.05 \\ 
cs3281	& 12 35 08.76 & 29 10 51.6 & $16.23\pm0.01$ & $16.84\pm0.01$ & 0.018 & 0.07 & 0.11 \\ 
cs1096	& 12 35 09.42 & 28 44 17.6 & $15.62\pm0.03$ & $16.20\pm0.03$ & 0.019 & 0.10 & 0.15 \\ 
cs1097	& 12 35 17.03 & 28 49 01.1 & $15.51\pm0.04$ & $16.18\pm0.03$ & 0.017 & 0.14 & 0.20 \\ 
cs3282	& 12 35 18.60 & 29 06 15.0 & $16.07\pm0.04$ & $16.67\pm0.03$ & 0.018 & 0.06 & 0.10 \\ 
cs1099	& 12 35 23.99 & 29 29 30.7 & $14.15\pm0.03$ & $14.55\pm0.03$ & 0.017 & 0.00 & 0.00 \\ 
cs1100	& 12 35 40.90 & 29 10 54.0 & $16.18\pm0.03$ & $16.79\pm0.03$ & 0.019 & 0.07 & 0.11 \\ 
cs1101	& 12 35 46.82 & 28 57 50.2 & $15.98\pm0.03$ & $16.59\pm0.03$ & 0.017 & 0.06 & 0.09 \\ 
cs1102	& 12 35 48.76 & 29 11 37.9 & $14.52\pm0.03$ & $15.10\pm0.04$ & 0.018 & 0.06 & 0.10 \\ 
cs3284	& 12 35 49.79 & 29 11 19.2 & $15.72\pm0.04$ & $16.31\pm0.03$ & 0.018 & 0.06 & 0.10 \\ 
cs1089\tablenotemark{c}	& 12 35 58.85 & 28 39 38.6 & $16.32\pm0.12$ & $16.59\pm0.12$ & 0.017 & 0.00 & -0.04 \\ 
cs1103	& 12 36 14.71 & 29 40 54.1 & $15.23\pm0.03$ & $15.73\pm0.04$ & 0.016 & 0.02 & 0.04 \\ 
cs1104	& 12 36 19.66 & 29 03 17.5 & $15.81\pm0.03$ & $16.42\pm0.03$ & 0.014 & 0.12 & 0.17 \\ 
cs1106	& 12 37 00.91 & 29 39 39.9 & $15.57\pm0.03$ & $16.08\pm0.03$ & 0.014 & 0.02 & 0.04 \\ 
cs1108	& 12 37 17.69 & 28 58 41.2 & $14.93\pm0.05$ & $15.46\pm0.07$ & 0.014 & 0.04 & 0.07 \\ 
cs1109	& 12 37 39.79 & 29 12 47.0 & $15.85\pm0.07$ & $16.55\pm0.05$ & 0.013 & 0.10 & 0.14 \\ 
cs3283	& 12 38 07.85 & 28 39 37.8 & $16.29\pm0.03$ & $16.74\pm0.02$ & 0.017 & 0.03 & 0.03 \\ 
cs1110	& 12 38 13.30 & 28 56 13.2 & $13.74\pm0.04$ & $14.22\pm0.03$ & 0.016 & 0.01 & 0.02 \\ 
cs1105	& 12 39 12.50 & 28 34 41.6 & $16.37\pm0.05$ & $16.71\pm0.05$ & 0.015 & 0.01 & -0.03 \\ 
cs1113	& 12 39 14.58 & 29 42 58.8 & $15.54\pm0.04$ & $16.11\pm0.04$ & 0.014 & 0.05 & 0.09 \\ 
cs1114	& 12 39 18.58 & 28 54 15.4 & $13.85\pm0.04$ & $14.45\pm0.05$ & 0.015 & 0.03 & 0.05 \\ 
cs1116	& 12 39 49.47 & 29 11 01.5 & $15.53\pm0.04$ & $16.14\pm0.04$ & 0.013 & 0.07 & 0.12 \\ 
cs1117	& 12 40 30.09 & 28 59 23.3 & $15.63\pm0.08$ & $16.22\pm0.04$ & 0.014 & 0.06 & 0.09 \\ 
cs1118	& 12 40 30.65 & 29 11 26.0 & $15.04\pm0.04$ & $15.66\pm0.03$ & 0.013 & 0.04 & 0.07 \\ 
cs1119	& 12 40 56.19 & 29 27 56.0 & $13.80\pm0.04$ & $14.28\pm0.04$ & 0.013 & 0.01 & 0.02 \\ 
cs1120	& 12 41 08.79 & 29 32 16.6 & $14.67\pm0.04$ & $15.24\pm0.06$ & 0.013 & 0.02 & 0.04 \\ 
cs1121	& 12 41 09.48 & 29 32 18.8 & $16.05\pm0.06$ & $16.52\pm0.09$ & 0.013 & 0.01 & 0.02 \\ 
cs3285	& 12 41 12.38 & 29 03 53.9 & $16.26\pm0.05$ & $16.93\pm0.05$ & 0.014 & 0.18 & 0.26 \\ 
cs3286	& 12 41 13.09 & 28 53 09.6 & $16.22\pm0.05$ & $16.82\pm0.03$ & 0.013 & 0.07 & 0.11 \\ 
cs3287	& 12 41 27.98 & 28 47 28.5 & $15.04\pm0.05$ & $15.59\pm0.04$ & 0.014 & 0.03 & 0.06 \\ 
cs1122	& 12 41 30.62 & 29 32 09.5 & $16.21\pm0.04$ & $16.78\pm0.04$ & 0.014 & 0.02 & 0.04 \\ 
cs1123	& 12 41 35.07 & 28 50 36.8 & $15.93\pm0.06$ & $16.55\pm0.04$ & 0.015 & 0.07 & 0.12 \\ 
cs1115	& 12 41 47.89 & 28 38 21.0 & $16.34\pm0.06$ & $16.74\pm0.04$ & 0.015 & 0.01 & 0.00 \\ 
cs1126	& 12 43 11.67 & 29 38 52.9 & $16.13\pm0.09$ & $16.78\pm0.07$ & 0.016 & 0.13 & 0.18 \\ 
cs1127	& 12 43 28.71 & 29 27 59.6 & $14.24\pm0.04$ & $14.80\pm0.04$ & 0.014 & 0.03 & 0.05 \\ 
cs1128	& 12 43 32.68 & 29 28 21.5 & $15.94\pm0.04$ & $16.62\pm0.04$ & 0.014 & 0.19 & 0.27 \\ 
cs1129	& 12 43 55.17 & 29 37 49.4 & $15.94\pm0.08$ & $16.59\pm0.06$ & 0.014 & 0.14 & 0.19 \\ 
cs1130	& 12 44 03.48 & 28 54 03.2 & $14.00\pm0.04$ & $14.58\pm0.02$ & 0.013 & 0.03 & 0.05 \\ 
cs3288	& 12 44 08.79 & 29 32 03.1 & $16.13\pm0.03$ & $16.77\pm0.04$ & 0.014 & 0.12 & 0.18 \\ 
cs3289	& 12 44 28.05 & 29 42 30.6 & $16.22\pm0.03$ & $16.88\pm0.04$ & 0.015 & 0.14 & 0.20 \\ 
cs1132	& 12 44 30.64 & 29 14 02.2 & $16.14\pm0.08$ & $16.69\pm0.06$ & 0.014 & 0.08 & 0.11 \\ 
cs1133	& 12 44 36.71 & 28 45 58.6 & $15.04\pm0.04$ & $15.61\pm0.03$ & 0.013 & 0.03 & 0.06 \\ 
cs1134	& 12 44 53.72 & 28 44 11.1 & $15.91\pm0.04$ & $16.54\pm0.03$ & 0.012 & 0.08 & 0.13 \\ 
cs1135	& 12 44 54.69 & 29 40 06.3 & $15.85\pm0.07$ & $16.46\pm0.05$ & 0.015 & 0.06 & 0.10 \\ 
cs1136	& 12 45 07.45 & 28 45 17.8 & $16.02\pm0.04$ & $16.63\pm0.02$ & 0.011 & 0.06 & 0.10 \\ 
cs1137	& 12 45 08.07 & 29 34 19.2 & $16.23\pm0.04$ & $16.61\pm0.05$ & 0.016 & 0.01 & 0.00 \\ 
cs1138	& 12 45 35.33 & 28 45 42.9 & $15.04\pm0.04$ & $15.57\pm0.03$ & 0.012 & 0.02 & 0.04 \\ 
cs1139	& 12 45 37.64 & 29 18 24.3 & $15.82\pm0.05$ & $16.51\pm0.04$ & 0.014 & 0.14 & 0.20 \\ 
cs1140	& 12 45 42.89 & 29 19 54.3 & $15.98\pm0.11$ & $16.46\pm0.05$ & 0.014 & 0.03 & 0.04 \\ 
cs1141	& 12 45 43.46 & 29 25 58.8 & $14.53\pm0.05$ & $14.95\pm0.04$ & 0.015 & 0.01 & 0.01 \\ 
cs1142	& 12 46 01.04 & 28 48 46.6 & $15.87\pm0.03$ & $16.34\pm0.03$ & 0.011 & 0.01 & 0.02 \\ 
cs1143	& 12 46 09.11 & 28 57 30.4 & $16.16\pm0.04$ & $16.59\pm0.06$ & 0.013 & 0.01 & 0.01 \\ 
cs1144	& 12 46 46.35 & 29 23 19.4 & $16.09\pm0.07$ & $16.44\pm0.05$ & 0.012 & 0.01 & -0.01 \\ 
cs1145	& 12 47 11.12 & 29 11 18.2 & $15.96\pm0.04$ & $16.38\pm0.05$ & 0.015 & 0.01 & 0.01 \\ 
cs1146	& 12 47 12.99 & 29 27 31.6 & $16.04\pm0.03$ & $16.42\pm0.03$ & 0.011 & 0.01 & 0.00 \\ 
cs1147	& 12 48 05.96 & 29 26 35.3 & $15.45\pm0.07$ & $15.80\pm0.14$ & 0.010 & 0.00 & -0.01 \\ 
cs1148	& 12 48 14.05 & 28 51 02.3 & $16.27\pm0.04$ & $16.81\pm0.03$ & 0.013 & 0.07 & 0.11 \\ 
cs1149	& 12 48 18.17 & 28 57 04.2 & $14.97\pm0.03$ & $15.60\pm0.03$ & 0.013 & 0.07 & 0.11 \\ 
cs1150	& 12 48 34.91 & 28 50 49.5 & $15.99\pm0.04$ & $16.30\pm0.03$ & 0.012 & 0.00 & -0.02 \\ 
cs1151	& 12 48 42.12 & 29 27 53.3 & $15.48\pm0.04$ & $16.06\pm0.03$ & 0.013 & 0.08 & 0.13 \\ 
cs1152	& 12 48 42.68 & 29 14 20.4 & $15.94\pm0.06$ & $16.27\pm0.09$ & 0.017 & 0.00 & -0.01 \\ 
cs1153	& 12 48 49.50 & 29 25 27.1 & $15.91\pm0.04$ & $16.44\pm0.03$ & 0.014 & 0.02 & 0.04 \\ 
cs1154	& 12 48 51.20 & 28 58 04.7 & $15.75\pm0.03$ & $16.39\pm0.03$ & 0.014 & 0.05 & 0.07 \\ 
cs3297	& 12 49 04.09 & 28 53 08.9 & $16.22\pm0.04$ & $16.78\pm0.04$ & 0.012 & 0.05 & 0.10 \\ 
cs1155\tablenotemark{c}	& 12 49 23.81 & 29 19 16.0 & $16.16\pm0.08$ & $16.52\pm0.05$ & 0.013 & 0.00 & 0.00 \\ 
cs1156	& 12 49 25.19 & 28 56 21.9 & $15.19\pm0.04$ & $15.76\pm0.03$ & 0.012 & 0.05 & 0.09 \\ 
cs3294	& 12 49 31.51 & 29 12 13.7 & $16.32\pm0.04$ & $16.71\pm0.04$ & 0.011 & 0.01 & 0.00 \\ 
cs1157	& 12 49 38.86 & 29 19 42.4 & $15.42\pm0.04$ & $16.07\pm0.03$ & 0.013 & 0.11 & 0.16 \\ 
cs1159	& 12 50 00.59 & 28 48 59.4 & $15.61\pm0.04$ & $16.27\pm0.04$ & 0.011 & 0.08 & 0.12 \\ 
cs1160	& 12 50 43.21 & 28 59 00.5 & $15.71\pm0.04$ & $16.45\pm0.04$ & 0.011 & 0.10 & 0.14 \\ 
cs1161	& 12 51 01.80 & 28 55 40.0 & $13.90\pm0.04$ & $14.44\pm0.03$ & 0.011 & 0.02 & 0.04 \\ 
cs3296	& 12 51 04.18 & 28 55 06.2 & $16.34\pm0.04$ & $16.73\pm0.05$ & 0.017 & 0.01 & 0.00 \\ 
cs1162	& 12 51 08.90 & 28 47 17.2 & $13.19\pm0.04$ & $13.81\pm0.04$ & 0.009 & 0.02 & 0.04 \\ 
cs1163	& 12 51 25.66 & 29 41 35.4 & $15.85\pm0.04$ & $16.33\pm0.04$ & 0.015 & 0.04 & 0.05 \\ 
cs1164	& 12 52 14.96 & 29 25 43.0 & $15.15\pm0.04$ & $15.59\pm0.03$ & 0.012 & 0.02 & 0.02 \\ 
cs1165	& 12 52 25.26 & 28 58 23.6 & $15.67\pm0.07$ & $16.29\pm0.05$ & 0.010 & 0.07 & 0.11 \\ 
cs1166	& 12 52 41.88 & 28 57 34.1 & $15.93\pm0.07$ & $16.37\pm0.09$ & 0.010 & 0.01 & 0.01 \\ 
cs1167	& 12 52 53.10 & 29 13 28.0 & $16.24\pm0.05$ & $16.80\pm0.04$ & 0.012 & 0.08 & 0.13 \\ 
cs3299	& 12 52 57.99 & 28 28 42.6 & $16.30\pm0.10$ & $16.67\pm0.09$ & 0.009 & 0.01 & 0.00 \\ 
cs1168	& 12 53 05.89 & 29 23 43.0 & $15.28\pm0.04$ & $15.82\pm0.03$ & 0.011 & 0.04 & 0.08 \\ 
cs1170	& 12 53 48.66 & 29 35 18.5 & $14.11\pm0.04$ & $14.63\pm0.04$ & 0.011 & 0.03 & 0.05 \\ 
cs1171	& 12 53 49.23 & 28 56 32.8 & $15.82\pm0.05$ & $16.36\pm0.05$ & 0.009 & 0.02 & 0.04 \\ 
cs1172	& 12 53 51.54 & 28 58 45.7 & $14.68\pm0.04$ & $15.21\pm0.03$ & 0.010 & 0.02 & 0.04 \\ 
cs3300	& 12 53 54.12 & 29 21 44.3 & $16.23\pm0.05$ & $16.79\pm0.03$ & 0.011 & 0.05 & 0.09 \\ 
cs1173	& 12 54 02.53 & 29 36 13.1 & $13.28\pm0.03$ & $13.93\pm0.03$ & 0.011 & 0.03 & 0.05 \\ 
cs1174	& 12 54 06.39 & 29 14 33.0 & $16.02\pm0.07$ & $16.53\pm0.04$ & 0.010 & 0.01 & 0.03 \\ 
cs1175	& 12 54 26.56 & 29 30 26.6 & $15.95\pm0.03$ & $16.56\pm0.03$ & 0.010 & 0.06 & 0.10 \\ 
cs1176	& 12 54 38.43 & 29 09 37.5 & $15.72\pm0.06$ & $16.34\pm0.05$ & 0.011 & 0.07 & 0.11 \\ 
cs1177	& 12 54 40.73 & 28 56 17.9 & $11.41\pm0.04$ & $11.92\pm0.03$ & 0.011 & 0.01 & 0.01 \\ 
cs1180	& 12 54 55.43 & 29 00 44.8 & $15.69\pm0.06$ & $16.25\pm0.04$ & 0.011 & 0.02 & 0.04 \\ 
cs1183	& 12 55 10.93 & 29 34 41.6 & $14.40\pm0.04$ & $14.98\pm0.04$ & 0.009 & 0.03 & 0.05 \\ 
cs1184	& 12 55 34.92 & 29 00 02.6 & $15.30\pm0.06$ & $15.91\pm0.04$ & 0.013 & 0.07 & 0.11 \\ 
cs1185	& 12 56 01.76 & 29 15 11.8 & $15.17\pm0.04$ & $15.66\pm0.04$ & 0.010 & 0.03 & 0.04 \\ 
cs1186	& 12 56 20.30 & 29 18 00.5 & $15.01\pm0.04$ & $15.53\pm0.05$ & 0.010 & 0.02 & 0.04 \\ 
cs1188	& 12 56 35.96 & 28 56 51.2 & $15.93\pm0.03$ & $16.43\pm0.03$ & 0.009 & 0.03 & 0.04 \\ 
cs1190	& 12 56 50.60 & 28 55 46.9 & $14.19\pm0.03$ & $14.69\pm0.04$ & 0.009 & 0.01 & 0.03 \\ 
cs1191	& 12 56 51.23 & 29 22 41.3 & $14.89\pm0.03$ & $15.39\pm0.03$ & 0.010 & 0.01 & 0.03 \\ 
cs1192	& 12 56 55.50 & 28 57 22.3 & $15.47\pm0.04$ & $16.13\pm0.04$ & 0.009 & 0.09 & 0.14 \\ 
cs1193	& 12 57 00.15 & 28 54 13.2 & $15.52\pm0.05$ & $16.14\pm0.08$ & 0.009 & 0.08 & 0.13 \\ 
cs1194	& 12 57 01.60 & 29 03 45.1 & $14.01\pm0.04$ & $14.59\pm0.07$ & 0.010 & 0.03 & 0.05 \\ 
cs3304	& 12 57 05.28 & 28 58 52.9 & $15.24\pm0.06$ & $15.90\pm0.05$ & 0.009 & 0.09 & 0.14 \\ 
cs1195	& 12 57 11.39 & 29 02 41.6 & $13.57\pm0.12$ & $14.15\pm0.10$ & 0.010 & 0.03 & 0.05 \\ 
cs1197	& 12 57 42.41 & 29 34 32.1 & $16.17\pm0.05$ & $16.70\pm0.05$ & 0.010 & 0.06 & 0.10 \\ 
cs1198	& 12 57 44.15 & 29 01 13.2 & $15.71\pm0.06$ & $16.14\pm0.04$ & 0.011 & 0.01 & 0.01 \\ 
cs1199	& 12 57 47.06 & 29 08 57.9 & $14.69\pm0.03$ & $15.24\pm0.04$ & 0.011 & 0.02 & 0.04 \\ 
cs1200	& 12 57 49.96 & 29 39 15.4 & $14.38\pm0.06$ & $14.76\pm0.05$ & 0.011 & 0.00 & 0.00 \\ 
cs1201	& 12 58 05.66 & 29 01 02.3 & $16.15\pm0.03$ & $16.59\pm0.07$ & 0.011 & 0.01 & 0.01 \\ 
cs1203	& 12 58 13.34 & 28 56 53.1 & $13.89\pm0.03$ & $14.44\pm0.03$ & 0.011 & 0.02 & 0.04 \\ 
cs3306	& 12 58 18.25 & 29 07 43.2 & $14.22\pm0.04$ & $14.72\pm0.03$ & 0.011 & 0.01 & 0.03 \\ 
cs3307	& 12 58 18.28 & 29 07 30.3 & $15.27\pm0.13$ & $15.70\pm0.16$ & 0.011 & 0.02 & 0.01 \\ 
cs1204	& 12 58 26.91 & 29 36 44.5 & $14.65\pm0.03$ & $15.17\pm0.03$ & 0.012 & 0.01 & 0.03 \\ 
cs1205	& 12 58 27.85 & 28 58 26.6 & $15.01\pm0.04$ & $15.56\pm0.05$ & 0.011 & 0.02 & 0.04 \\ 
cs1206	& 12 58 30.27 & 28 51 31.9 & $14.96\pm0.04$ & $15.53\pm0.03$ & 0.011 & 0.03 & 0.05 \\ 
cs1208	& 12 58 43.20 & 28 54 36.3 & $14.86\pm0.04$ & $15.30\pm0.04$ & 0.011 & 0.01 & 0.01 \\ 
cs1209	& 12 58 48.01 & 28 50 36.4 & $16.00\pm0.03$ & $16.58\pm0.04$ & 0.011 & 0.08 & 0.13 \\ 
cs1210	& 12 59 00.29 & 29 11 01.7 & $15.90\pm0.03$ & $16.44\pm0.06$ & 0.010 & 0.05 & 0.09 \\ 
cs1189	& 12 59 04.37 & 29 19 22.3 & $16.29\pm0.04$ & $16.73\pm0.04$ & 0.010 & 0.03 & 0.03 \\ 
cs1212	& 12 59 26.24 & 29 08 45.8 & $16.00\pm0.07$ & $16.40\pm0.06$ & 0.011 & 0.02 & 0.00 \\ 
cs3308	& 12 59 37.63 & 29 28 19.8 & $15.86\pm0.03$ & $16.41\pm0.03$ & 0.013 & 0.08 & 0.13 \\ 
cs1214	& 12 59 39.17 & 28 53 44.3 & $13.38\pm0.04$ & $14.00\pm0.03$ & 0.010 & 0.03 & 0.05 \\ 
cs1216	& 12 59 39.83 & 28 55 35.3 & $13.76\pm0.07$ & $14.36\pm0.07$ & 0.010 & 0.03 & 0.04 \\ 
cs3309	& 13 00 06.60 & 29 27 45.0 & $14.73\pm0.05$ & $15.31\pm0.06$ & 0.012 & 0.02 & 0.04 \\ 
cs1218	& 13 00 13.34 & 29 37 13.3 & $15.57\pm0.09$ & $16.21\pm0.07$ & 0.011 & 0.11 & 0.16 \\ 
cs1219	& 13 00 14.04 & 28 49 41.7 & $13.98\pm0.06$ & $14.58\pm0.04$ & 0.010 & 0.03 & 0.05 \\ 
cs3310	& 13 00 21.18 & 29 20 12.7 & $15.06\pm0.04$ & $15.62\pm0.04$ & 0.011 & 0.05 & 0.09 \\ 
cs1221	& 13 00 25.66 & 28 52 04.0 & $14.10\pm0.05$ & $14.68\pm0.04$ & 0.010 & 0.03 & 0.04 \\ 
cs1202\tablenotemark{c}	& 13 00 31.25 & 28 45 55.3 & $16.29\pm0.07$ & $16.72\pm0.02$ & 0.011 & 0.01 & 0.01 \\ 
cs1223	& 13 00 39.65 & 29 01 10.0 & $13.49\pm0.05$ & $14.04\pm0.06$ & 0.009 & 0.02 & 0.04 \\ 
cs1224	& 13 00 47.64 & 29 12 02.8 & $16.23\pm0.05$ & $16.81\pm0.04$ & 0.010 & 0.03 & 0.06 \\ 
cs1226	& 13 00 58.62 & 29 37 35.6 & $15.84\pm0.06$ & $16.36\pm0.05$ & 0.010 & 0.04 & 0.07 \\ 
cs1230	& 13 01 15.44 & 29 22 12.7 & $15.96\pm0.11$ & $16.60\pm0.08$ & 0.013 & 0.11 & 0.17 \\ 
cs1231	& 13 01 15.74 & 28 52 20.2 & $15.91\pm0.05$ & $16.49\pm0.04$ & 0.010 & 0.03 & 0.05 \\ 
cs1232	& 13 01 19.57 & 29 11 00.2 & $16.23\pm0.09$ & $16.64\pm0.05$ & 0.011 & 0.02 & 0.01 \\ 
cs1233	& 13 01 22.05 & 29 20 23.7 & $16.28\pm0.04$ & $16.93\pm0.03$ & 0.012 & 0.12 & 0.17 \\ 
cs1234	& 13 01 23.15 & 29 00 36.1 & $16.24\pm0.08$ & $16.94\pm0.06$ & 0.010 & 0.14 & 0.20 \\ 
cs3315	& 13 01 24.53 & 29 18 30.6 & $12.75\pm0.05$ & $13.33\pm0.04$ & 0.011 & 0.03 & 0.04 \\ 
cs3316	& 13 01 25.27 & 29 18 48.3 & $14.03\pm0.03$ & $14.62\pm0.03$ & 0.011 & 0.03 & 0.05 \\ 
cs1236	& 13 01 33.62 & 29 07 50.0 & $13.18\pm0.07$ & $13.84\pm0.08$ & 0.011 & 0.04 & 0.06 \\ 
cs3317	& 13 01 39.59 & 29 20 13.9 & $16.27\pm0.05$ & $16.83\pm0.04$ & 0.011 & 0.07 & 0.12 \\ 
cs1240	& 13 01 43.42 & 29 02 40.6 & $13.47\pm0.05$ & $14.05\pm0.03$ & 0.011 & 0.03 & 0.04 \\ 
cs1241	& 13 01 44.00 & 28 59 58.3 & $14.71\pm0.04$ & $15.29\pm0.03$ & 0.010 & 0.02 & 0.04 \\ 
cs1244	& 13 01 55.84 & 29 19 21.9 & $15.37\pm0.05$ & $15.93\pm0.04$ & 0.011 & 0.02 & 0.04 \\ 
cs1245	& 13 02 04.18 & 29 15 12.9 & $13.35\pm0.05$ & $13.95\pm0.04$ & 0.010 & 0.03 & 0.05 \\ 
cs3319	& 13 02 04.44 & 28 53 40.1 & $14.69\pm0.04$ & $15.29\pm0.03$ & 0.010 & 0.03 & 0.06 \\ 
cs3320	& 13 02 19.43 & 28 57 09.2 & $15.40\pm0.04$ & $16.01\pm0.03$ & 0.011 & 0.04 & 0.07 \\ 
cs1248	& 13 02 29.53 & 29 12 34.4 & $16.20\pm0.04$ & $16.63\pm0.03$ & 0.011 & 0.03 & 0.03 \\ 
cs1249	& 13 02 35.54 & 28 44 42.8 & $16.07\pm0.05$ & $16.64\pm0.05$ & 0.008 & 0.02 & 0.04 \\ 
cs1252	& 13 03 23.13 & 28 51 51.5 & $15.45\pm0.05$ & $16.04\pm0.04$ & 0.010 & 0.03 & 0.04 \\ 
cs1253	& 13 03 29.02 & 28 59 17.6 & $16.02\pm0.05$ & $16.59\pm0.03$ & 0.010 & 0.08 & 0.13 \\ 
cs1254	& 13 03 42.22 & 28 54 19.6 & $15.15\pm0.05$ & $15.73\pm0.04$ & 0.010 & 0.02 & 0.04 \\ 
cs1237	& 13 04 05.16 & 29 06 48.0 & $16.38\pm0.04$ & $16.69\pm0.04$ & 0.011 & 0.01 & -0.04 \\ 
cs1239	& 13 04 07.02 & 28 54 37.4 & $16.25\pm0.04$ & $16.76\pm0.03$ & 0.012 & 0.01 & 0.03 \\ 
cs1255	& 13 04 10.20 & 29 00 55.3 & $15.45\pm0.10$ & $16.03\pm0.08$ & 0.011 & 0.03 & 0.04 \\ 
cs1256	& 13 04 17.91 & 29 01 46.2 & $14.41\pm0.03$ & $14.97\pm0.04$ & 0.011 & 0.02 & 0.04 \\ 
cs1257	& 13 04 22.69 & 28 48 38.3 & $14.89\pm0.05$ & $15.21\pm0.04$ & 0.010 & 0.00 & -0.02 \\ 
cs1258	& 13 04 23.35 & 29 22 59.8 & $15.94\pm0.03$ & $16.57\pm0.02$ & 0.011 & 0.11 & 0.16 \\ 
cs1260	& 13 04 38.97 & 29 13 28.3 & $15.67\pm0.15$ & $16.35\pm0.05$ & 0.011 & 0.04 & 0.05 \\ 
cs3323	& 13 04 58.39 & 29 07 19.7 & $12.40\pm0.04$ & $13.01\pm0.04$ & 0.010 & 0.03 & 0.04 \\ 
cs1262	& 13 05 02.56 & 28 44 19.6 & $15.09\pm0.03$ & $15.62\pm0.04$ & 0.011 & 0.02 & 0.04 \\ 
cs1250	& 13 05 12.67 & 28 49 19.8 & $16.27\pm0.03$ & $16.74\pm0.03$ & 0.012 & 0.04 & 0.04 \\ 
cs1264	& 13 05 23.63 & 29 30 38.0 & $15.70\pm0.04$ & $16.25\pm0.03$ & 0.008 & 0.02 & 0.04 \\ 
cs1265	& 13 05 25.25 & 29 17 47.5 & $13.97\pm0.04$ & $14.54\pm0.03$ & 0.009 & 0.02 & 0.04 \\ 
cs1266	& 13 05 32.83 & 29 00 41.4 & $15.06\pm0.06$ & $15.58\pm0.03$ & 0.009 & 0.01 & 0.03 \\ 
cs1268	& 13 05 45.38 & 28 52 17.0 & $16.05\pm0.04$ & $16.30\pm0.07$ & 0.010 & 0.00 & -0.04 \\ 
cs1269	& 13 05 53.05 & 29 35 58.0 & $16.20\pm0.04$ & $16.66\pm0.04$ & 0.010 & 0.02 & 0.03 \\ 
cs1270	& 13 05 58.88 & 29 01 26.1 & $15.35\pm0.03$ & $15.85\pm0.04$ & 0.007 & 0.01 & 0.03 \\ 
cs3325	& 13 05 59.60 & 29 16 43.6 & $13.98\pm0.03$ & $14.53\pm0.03$ & 0.009 & 0.02 & 0.04 \\ 
cs3326	& 13 06 14.90 & 29 03 52.5 & $15.99\pm0.04$ & $16.39\pm0.06$ & 0.008 & 0.01 & 0.00 \\ 
cs3327	& 13 06 17.25 & 29 03 47.9 & $12.93\pm0.10$ & $13.44\pm0.18$ & 0.008 & 0.01 & 0.03 \\ 
cs1274	& 13 06 21.47 & 29 10 11.9 & $15.14\pm0.02$ & $15.68\pm0.02$ & 0.010 & 0.02 & 0.04 \\ 
cs1275	& 13 06 22.17 & 29 39 27.2 & $15.07\pm0.06$ & $15.48\pm0.04$ & 0.011 & 0.01 & 0.00 \\ 
cs1276	& 13 06 32.99 & 29 21 57.1 & $15.85\pm0.05$ & $16.20\pm0.05$ & 0.011 & 0.00 & -0.01 \\ 
cs1277	& 13 06 33.17 & 29 11 02.4 & $15.31\pm0.03$ & $15.85\pm0.03$ & 0.009 & 0.02 & 0.05 \\ 
cs1278	& 13 06 37.85 & 28 50 59.4 & $14.36\pm0.03$ & $14.66\pm0.03$ & 0.010 & 0.00 & -0.02 \\ 
cs3328	& 13 06 41.92 & 28 54 24.3 & $16.05\pm0.03$ & $16.61\pm0.03$ & 0.010 & 0.02 & 0.05 \\ 
cs1279	& 13 06 45.00 & 29 22 17.7 & $16.04\pm0.03$ & $16.57\pm0.03$ & 0.011 & 0.02 & 0.04 \\ 
cs1280	& 13 06 46.91 & 29 07 50.4 & $15.91\pm0.06$ & $16.38\pm0.03$ & 0.008 & 0.01 & 0.02 \\ 
cs1259	& 13 07 02.11 & 28 42 20.3 & $16.33\pm0.04$ & $16.69\pm0.04$ & 0.011 & 0.00 & 0.00 \\ 
cs1285	& 13 07 39.98 & 28 49 43.5 & $16.23\pm0.06$ & $16.71\pm0.03$ & 0.008 & 0.01 & 0.02 \\ 
cs1288	& 13 08 13.21 & 28 50 51.7 & $15.29\pm0.05$ & $15.83\pm0.06$ & 0.008 & 0.04 & 0.08 \\ 
cs1289	& 13 08 14.92 & 28 44 07.0 & $15.65\pm0.03$ & $16.20\pm0.04$ & 0.008 & 0.03 & 0.06 \\ 
cs1290	& 13 08 21.61 & 29 13 41.7 & $15.70\pm0.03$ & $16.22\pm0.04$ & 0.009 & 0.02 & 0.04 \\ 
cs1291	& 13 08 27.81 & 29 24 20.2 & $15.72\pm0.03$ & $16.35\pm0.02$ & 0.010 & 0.15 & 0.22 \\ 
cs1292	& 13 08 46.43 & 28 52 48.3 & $16.19\pm0.08$ & $16.54\pm0.12$ & 0.009 & 0.01 & -0.02 \\ 
cs1293	& 13 08 50.75 & 28 53 10.6 & $15.77\pm0.03$ & $16.26\pm0.03$ & 0.009 & 0.04 & 0.05 \\ 
cs1295	& 13 08 54.86 & 29 32 39.7 & $15.90\pm0.04$ & $16.39\pm0.03$ & 0.009 & 0.01 & 0.02 \\ 
cs1294	& 13 08 55.07 & 29 02 26.5 & $14.73\pm0.11$ & $15.20\pm0.05$ & 0.010 & 0.01 & 0.02 \\ 
cs1296	& 13 09 08.94 & 28 53 32.9 & $15.09\pm0.02$ & $15.62\pm0.03$ & 0.009 & 0.02 & 0.04 \\ 
cs3331	& 13 09 16.15 & 29 22 02.8 & $14.48\pm0.05$ & $14.93\pm0.04$ & 0.009 & 0.01 & 0.01 \\ 
cs1299	& 13 09 30.60 & 28 59 09.2 & $14.81\pm0.05$ & $15.41\pm0.05$ & 0.009 & 0.03 & 0.04 \\ 
cs1300	& 13 09 34.35 & 29 17 32.8 & $16.18\pm0.03$ & $16.88\pm0.06$ & 0.010 & 0.19 & 0.26 \\ 
cs1301	& 13 09 40.58 & 29 13 22.9 & $16.09\pm0.03$ & $16.78\pm0.04$ & 0.010 & 0.13 & 0.18 \\ 
cs1302	& 13 09 47.40 & 28 54 23.9 & $12.89\pm0.06$ & $13.38\pm0.06$ & 0.009 & 0.01 & 0.02 \\ 
cs1303	& 13 09 51.70 & 28 54 01.4 & $15.48\pm0.04$ & $15.99\pm0.03$ & 0.009 & 0.02 & 0.03 \\ 
cs1287	& 13 10 26.75 & 28 43 57.2 & $16.31\pm0.03$ & $16.65\pm0.04$ & 0.007 & 0.00 & -0.01 \\ 
cs3332	& 13 10 47.72 & 29 42 34.8 & $14.21\pm0.03$ & $14.65\pm0.04$ & 0.010 & 0.01 & 0.01 \\ 
cs3333	& 13 11 01.56 & 29 38 12.0 & $12.57\pm0.04$ & $13.15\pm0.04$ & 0.011 & 0.03 & 0.05 \\ 
cs1305	& 13 11 01.71 & 29 34 42.2 & $13.57\pm0.03$ & $14.16\pm0.04$ & 0.011 & 0.03 & 0.05 \\ 
cs1306	& 13 12 59.69 & 29 36 02.4 & $15.87\pm0.04$ & $16.46\pm0.03$ & 0.009 & 0.07 & 0.12 \\ 
cs1307	& 13 13 06.16 & 29 39 56.8 & $15.04\pm0.07$ & $15.71\pm0.04$ & 0.009 & 0.11 & 0.16 \\ 
cs1308	& 13 13 35.26 & 29 07 34.9 & $15.65\pm0.06$ & $16.30\pm0.06$ & 0.010 & 0.03 & 0.05 \\ 
cs1309	& 13 13 52.01 & 29 18 50.6 & $16.03\pm0.05$ & $16.69\pm0.04$ & 0.011 & 0.10 & 0.15 \\ 
cs1310	& 13 14 01.44 & 29 24 25.0 & $14.97\pm0.03$ & $15.47\pm0.03$ & 0.011 & 0.01 & 0.03 \\ 
cs1311	& 13 14 35.89 & 29 03 24.1 & $15.43\pm0.05$ & $16.22\pm0.04$ & 0.011 & 0.24 & 0.31 \\ 
cs1312	& 13 14 39.66 & 28 44 36.9 & $16.03\pm0.03$ & $16.56\pm0.04$ & 0.015 & 0.07 & 0.10 \\ 
cs1315	& 13 15 01.88 & 29 10 48.8 & $14.82\pm0.03$ & $15.38\pm0.02$ & 0.012 & 0.03 & 0.06 \\ 
cs1316	& 13 15 06.44 & 29 36 59.0 & $15.72\pm0.06$ & $16.33\pm0.05$ & 0.011 & 0.10 & 0.16 \\ 
cs1317	& 13 15 09.36 & 29 38 09.6 & $14.91\pm0.04$ & $15.43\pm0.03$ & 0.011 & 0.01 & 0.03 \\ 
cs1318	& 13 15 19.28 & 29 05 39.1 & $16.14\pm0.05$ & $16.72\pm0.03$ & 0.012 & 0.08 & 0.13 \\ 
cs1319	& 13 15 24.01 & 28 52 05.1 & $15.88\pm0.04$ & $16.43\pm0.03$ & 0.014 & 0.06 & 0.11 \\ 
cs1320	& 13 15 27.28 & 29 04 27.2 & $14.49\pm0.03$ & $15.07\pm0.03$ & 0.012 & 0.04 & 0.06 \\ 
cs1321	& 13 15 34.89 & 29 40 33.3 & $13.01\pm0.04$ & $13.57\pm0.04$ & 0.012 & 0.02 & 0.04 \\ 
cs1324	& 13 15 39.33 & 29 36 38.8 & $15.64\pm0.04$ & $16.10\pm0.03$ & 0.010 & 0.01 & 0.01 \\ 
cs1325	& 13 15 41.13 & 29 19 47.3 & $15.53\pm0.05$ & $16.17\pm0.07$ & 0.011 & 0.12 & 0.18 \\ 
cs1326	& 13 15 58.61 & 29 16 49.1 & $15.73\pm0.03$ & $16.34\pm0.07$ & 0.013 & 0.10 & 0.16 \\ 
cs1328	& 13 16 37.62 & 28 55 26.2 & $15.83\pm0.04$ & $16.43\pm0.03$ & 0.015 & 0.08 & 0.12 \\ 
cs1329	& 13 16 55.36 & 29 12 09.9 & $15.91\pm0.04$ & $16.34\pm0.06$ & 0.015 & 0.03 & 0.02 \\ 
cs1330	& 13 17 01.69 & 28 52 19.3 & $16.14\pm0.03$ & $16.74\pm0.04$ & 0.015 & 0.06 & 0.10 \\ 
cs1332	& 13 17 22.01 & 28 53 45.9 & $14.58\pm0.05$ & $15.23\pm0.03$ & 0.015 & 0.08 & 0.12 \\ 
cs3340	& 13 17 32.45 & 28 59 12.3 & $15.31\pm0.04$ & $15.91\pm0.04$ & 0.014 & 0.06 & 0.11 \\ 
cs1322	& 13 17 59.20 & 29 23 43.7 & $16.28\pm0.13$ & $16.66\pm0.06$ & 0.011 & 0.01 & 0.00 \\ 
cs1335	& 13 18 02.14 & 28 53 53.6 & $16.03\pm0.03$ & $16.41\pm0.04$ & 0.016 & 0.01 & 0.00 \\ 
cs1336	& 13 18 09.19 & 29 27 02.9 & $15.33\pm0.03$ & $15.90\pm0.02$ & 0.012 & 0.07 & 0.11 \\ 
cs1337	& 13 18 12.25 & 28 45 05.5 & $15.15\pm0.03$ & $15.53\pm0.04$ & 0.016 & 0.01 & 0.00 \\ 
cs3338	& 13 18 25.34 & 29 07 08.8 & $16.23\pm0.03$ & $16.34\pm0.03$ & 0.011 & -0.01 & -0.09 \\ 
cs1338	& 13 18 31.23 & 29 02 44.2 & $15.74\pm0.03$ & $16.36\pm0.06$ & 0.014 & 0.08 & 0.12 \\ 
cs1340	& 13 18 42.18 & 28 44 32.0 & $15.24\pm0.03$ & $15.80\pm0.04$ & 0.017 & 0.03 & 0.05 \\ 
cs1343	& 13 18 57.35 & 29 38 47.3 & $15.22\pm0.04$ & $15.86\pm0.04$ & 0.013 & 0.09 & 0.14 \\ 
cs1344	& 13 19 04.04 & 29 38 35.8 & $14.89\pm0.06$ & $15.49\pm0.05$ & 0.013 & 0.08 & 0.12 \\ 
cs3339	& 13 19 21.41 & 28 43 38.3 & $16.31\pm0.13$ & $16.73\pm0.13$ & 0.015 & 0.03 & 0.01 \\ 
cs1346	& 13 19 56.24 & 29 26 53.4 & $15.40\pm0.04$ & $15.96\pm0.02$ & 0.015 & 0.03 & 0.06 \\ 
cs1347	& 13 19 58.86 & 29 25 38.6 & $14.63\pm0.03$ & $15.11\pm0.02$ & 0.015 & 0.01 & 0.02 \\ 
cs1348	& 13 20 33.13 & 29 22 53.1 & $15.93\pm0.03$ & $16.51\pm0.07$ & 0.014 & 0.12 & 0.18 \\ 
cs1349	& 13 20 40.42 & 29 37 00.8 & $15.67\pm0.03$ & $16.05\pm0.02$ & 0.016 & 0.01 & 0.00 \\ 
cs1350	& 13 20 47.11 & 29 36 00.0 & $15.42\pm0.05$ & $16.02\pm0.04$ & 0.016 & 0.05 & 0.09 \\ 
cs1351	& 13 20 54.16 & 29 21 52.5 & $16.21\pm0.03$ & $16.86\pm0.04$ & 0.014 & 0.16 & 0.23 \\ 
cs1352	& 13 20 59.85 & 28 58 10.2 & $15.76\pm0.04$ & $16.15\pm0.03$ & 0.016 & 0.01 & 0.00 \\ 
cs1353	& 13 21 05.78 & 29 21 54.9 & $15.31\pm0.04$ & $15.96\pm0.03$ & 0.014 & 0.08 & 0.12 \\ 
cs1354	& 13 21 26.55 & 29 18 58.5 & $16.32\pm0.03$ & $16.95\pm0.03$ & 0.015 & 0.17 & 0.25 \\ 
cs1355	& 13 21 37.81 & 28 52 34.6 & $15.79\pm0.03$ & $16.39\pm0.03$ & 0.015 & 0.08 & 0.13 \\ 
cs1356	& 13 21 56.60 & 28 50 39.3 & $14.10\pm0.02$ & $14.67\pm0.04$ & 0.016 & 0.03 & 0.06 \\ 
cs1357	& 13 21 57.85 & 29 36 19.8 & $16.08\pm0.04$ & $16.60\pm0.03$ & 0.014 & 0.04 & 0.06 \\ 
cs1358	& 13 22 11.36 & 28 58 53.0 & $15.84\pm0.02$ & $16.48\pm0.03$ & 0.017 & 0.12 & 0.17 \\ 
cs1359	& 13 22 12.73 & 29 39 30.3 & $15.98\pm0.04$ & $16.48\pm0.04$ & 0.014 & 0.03 & 0.05 \\ 
cs1362	& 13 22 44.07 & 29 24 35.2 & $16.09\pm0.02$ & $16.68\pm0.06$ & 0.016 & 0.10 & 0.15 \\ 
cs1363	& 13 22 54.74 & 29 39 32.5 & $15.68\pm0.05$ & $16.14\pm0.04$ & 0.017 & 0.03 & 0.03 \\ 
cs1364	& 13 23 02.99 & 29 22 29.1 & $15.94\pm0.05$ & $16.53\pm0.10$ & 0.015 & 0.11 & 0.17 \\ 
cs1365	& 13 23 09.20 & 29 35 02.1 & $15.41\pm0.04$ & $16.05\pm0.04$ & 0.017 & 0.09 & 0.14 \\ 
cs1366	& 13 24 42.55 & 29 02 58.7 & $15.27\pm0.02$ & $15.74\pm0.02$ & 0.014 & 0.01 & 0.02 \\ 
cs3343	& 13 24 53.80 & 28 46 16.8 & $15.98\pm0.04$ & $16.54\pm0.03$ & 0.011 & 0.05 & 0.09 \\ 
cs1367	& 13 25 13.83 & 29 24 51.1 & $15.42\pm0.02$ & $15.90\pm0.02$ & 0.011 & 0.01 & 0.02 \\ 
cs1368	& 13 25 20.08 & 29 29 39.7 & $15.96\pm0.07$ & $16.32\pm0.04$ & 0.011 & 0.00 & 0.00 \\ 
cs1369	& 13 25 39.96 & 28 53 39.6 & $15.96\pm0.04$ & $16.60\pm0.05$ & 0.014 & 0.08 & 0.12 \\ 
cs3346	& 13 26 24.65 & 29 30 36.7 & $15.88\pm0.04$ & $16.39\pm0.03$ & 0.013 & 0.06 & 0.08 \\ 
cs1370	& 13 27 26.07 & 29 02 38.0 & $16.15\pm0.04$ & $16.86\pm0.05$ & 0.010 & 0.20 & 0.28 \\ 
cs1371	& 13 28 22.13 & 29 24 00.8 & $15.95\pm0.03$ & $16.49\pm0.03$ & 0.009 & 0.08 & 0.12 \\ 
cs1372	& 13 28 48.14 & 28 51 24.9 & $15.91\pm0.03$ & $16.43\pm0.03$ & 0.013 & 0.02 & 0.05 \\ 
cs1373	& 13 29 11.03 & 29 27 42.2 & $15.27\pm0.03$ & $15.84\pm0.02$ & 0.011 & 0.07 & 0.11 \\ 
cs1374	& 13 29 40.38 & 29 40 58.1 & $15.23\pm0.04$ & $15.86\pm0.05$ & 0.014 & 0.06 & 0.09 \\ 
cs1375	& 13 29 49.18 & 28 52 08.4 & $16.22\pm0.05$ & $16.67\pm0.03$ & 0.013 & 0.03 & 0.03 \\ 
cs1376	& 13 29 49.78 & 29 34 46.9 & $15.85\pm0.03$ & $16.25\pm0.03$ & 0.011 & 0.01 & 0.00 \\ 
\enddata
\tablenotetext{a}{Values from Schlegel et al.\ (1998).}
\tablenotetext{b}{Values interpolated from Poggianti (1997) types E,
Sa, and Sc and Frei \& Gunn (1994) type Im for the Kron Cousins $R$ and Johnson $V$ filters.}
\tablenotetext{c}{LSB galaxy with central surface 
brightness $\mu_V(0)_0>21.2$ and/or $\mu_R(0)_0>20.8$ mag arcsec$^{-2}$.}
 
\end{deluxetable}
 
\end{document}

